Three-dimensional iso-geometric solutions to general boundary value problems of Toupin's gradient elasticity theory at finite strains

We present, to the best of our knowledge, the first complete three-dimensional numerical solutions to a broad range of boundary value problems for a general theory of finite strain gradient elasticity. We have chosen for our work, Toupin's theory [Arch. Rat. Mech. Anal., 11(1), 385-414, 1962]-one of the more general formulations of strain gradient elasticity. Our framework has three crucial ingredients: The first is iso-geometric analysis [Hughes et al., Comp. Meth. App. Mech. Engrg., 194(39-41), 4135-4195, 2005], which we have adopted for its straightforward and robust representation of C1-continuity. The second is a weak treatment of the higher-order Dirichlet boundary conditions in the formulation, which control the development of strain gradients in the solution. The third ingredient is algorithmic (automatic) differentiation, which eliminates the need for linearization "by hand" of the rather complicated geometric and material nonlinearities in gradient elasticity at finite strains. We present a number of numerical solutions to demonstrate that the framework is applicable to arbitrary boundary value problems in three dimensions. We discuss size effects, the role of higher-order boundary conditions, and perhaps most importantly, the relevance of the framework to problems with elastic free energy density functions that are non-convex in strain space.

==> analyticalSoln.dat <==
x	l001_u	l001_ux	l001_uxx	l01_u	l01_ux	l01_uxx	l1_u	l1_ux	l1_uxx	
0.000000	0.000000	0.000000	100.000000	0.000000	0.000000	9.999092	0.000000	0.000000	0.462117
0.010000	0.003679	0.632121	36.787944	0.000484	0.095153	9.047462	0.000023	0.004571	0.452140
0.020000	0.011353	0.864665	13.533528	0.001873	0.181251	8.186381	0.000091	0.009043	0.442208
0.030000	0.020498	0.950213	4.978707	0.004081	0.259154	7.407233	0.000203	0.013416	0.432321
0.040000	0.030183	0.981684	1.831564	0.007031	0.329643	6.702219	0.000359	0.017690	0.422476
0.050000	0.040067	0.993262	0.673795	0.010652	0.393422	6.064283	0.000557	0.021865	0.412674
0.060000	0.050025	0.997521	0.247875	0.014879	0.451131	5.487040	0.000796	0.025943	0.402913
0.070000	0.060009	0.999088	0.091188	0.019656	0.503346	4.964713	0.001075	0.029924	0.393193
0.080000	0.070003	0.999665	0.033546	0.024930	0.550590	4.492075	0.001394	0.033807	0.383511
0.090000	0.080001	0.999877	0.012341	0.030653	0.593337	4.064395	0.001751	0.037594	0.373868
0.100000	0.090000	0.999955	0.004540	0.036783	0.632014	3.677393	0.002146	0.041285	0.364263
0.110000	0.100000	0.999983	0.001670	0.043281	0.667008	3.327196	0.002577	0.044879	0.354694
0.120000	0.110000	0.999994	0.000614	0.050112	0.698669	3.010298	0.003043	0.048379	0.345160
0.130000	0.120000	0.999998	0.000226	0.057244	0.727314	2.723528	0.003544	0.051783	0.335661
0.140000	0.130000	0.999999	0.000083	0.064649	0.753230	2.464017	0.004078	0.055092	0.326196
0.150000	0.140000	1.000000	0.000031	0.072301	0.776677	2.229166	0.004645	0.058307	0.316763
0.160000	0.150000	1.000000	0.000011	0.080175	0.797888	2.016625	0.005244	0.061427	0.307361
0.170000	0.160000	1.000000	0.000004	0.088252	0.817076	1.824267	0.005874	0.064454	0.297991
0.180000	0.170000	1.000000	0.000002	0.096511	0.834434	1.650167	0.006533	0.067387	0.288650
0.190000	0.180000	1.000000	0.000001	0.104935	0.850135	1.492583	0.007221	0.070227	0.279338
0.200000	0.190000	1.000000	0.000000	0.113508	0.864335	1.349937	0.007937	0.072974	0.270054
0.210000	0.200000	1.000000	0.000000	0.122217	0.877178	1.220801	0.008680	0.075628	0.260797
0.220000	0.210000	1.000000	0.000000	0.131048	0.888792	1.103884	0.009449	0.078190	0.251567
0.230000	0.220000	1.000000	0.000000	0.139989	0.899293	0.998015	0.010244	0.080660	0.242361
0.240000	0.230000	1.000000	0.000000	0.149030	0.908786	0.902134	0.011062	0.083037	0.233179
0.250000	0.240000	1.000000	0.000000	0.158162	0.917366	0.815282	0.011904	0.085323	0.224021
0.260000	0.250000	1.000000	0.000000	0.167375	0.925119	0.736590	0.012768	0.087518	0.214886
0.270000	0.260000	1.000000	0.000000	0.176662	0.932122	0.665270	0.013654	0.089621	0.205771
0.280000	0.270000	1.000000	0.000000	0.186015	0.938446	0.600608	0.014561	0.091633	0.196678
0.290000	0.280000	1.000000	0.000000	0.195429	0.944154	0.541957	0.015487	0.093555	0.187604
0.300000	0.290000	1.000000	0.000000	0.204896	0.949303	0.488730	0.016431	0.095386	0.178549
0.310000	0.300000	1.000000	0.000000	0.214413	0.953945	0.440394	0.017394	0.097126	0.169511
0.320000	0.310000	1.000000	0.000000	0.223974	0.958126	0.396466	0.018374	0.098776	0.160491
0.330000	0.320000	1.000000	0.000000	0.233574	0.961888	0.356506	0.019369	0.100336	0.151486
0.340000	0.330000	1.000000	0.000000	0.243210	0.965268	0.320114	0.020380	0.101806	0.142497
0.350000	0.340000	1.000000	0.000000	0.252878	0.968301	0.286926	0.021405	0.103186	0.133522
0.360000	0.350000	1.000000	0.000000	0.262575	0.971016	0.256610	0.022443	0.104476	0.124561
0.370000	0.360000	1.000000	0.000000	0.272298	0.973441	0.228862	0.023494	0.105677	0.115611
0.380000	0.370000	1.000000	0.000000	0.282043	0.975601	0.203404	0.024557	0.106788	0.106674
0.390000	0.380000	1.000000	0.000000	0.291809	0.977516	0.179982	0.025630	0.107810	0.097747
0.400000	0.390000	1.000000	0.000000	0.301593	0.979207	0.158362	0.026713	0.108743	0.088830
0.410000	0.400000	1.000000	0.000000	0.311392	0.980689	0.138326	0.027804	0.109587	0.079921
0.420000	0.410000	1.000000	0.000000	0.321206	0.981978	0.119675	0.028904	0.110342	0.071021
0.430000	0.420000	1.000000	0.000000	0.331031	0.983086	0.102221	0.030011	0.111008	0.062128
0.440000	0.430000	1.000000	0.000000	0.340867	0.984026	0.085791	0.031124	0.111584	0.053241
0.450000	0.440000	1.000000	0.000000	0.350711	0.984805	0.070219	0.032242	0.112072	0.044359
0.460000	0.450000	1.000000	0.000000	0.360563	0.985432	0.055350	0.033365	0.112472	0.035482
0.470000	0.460000	1.000000	0.000000	0.370419	0.985914	0.041035	0.034491	0.112782	0.026609
0.480000	0.470000	1.000000	0.000000	0.380280	0.986254	0.027131	0.035620	0.113004	0.017738
0.490000	0.480000	1.000000	0.000000	0.390144	0.986457	0.013498	0.036751	0.113137	0.008868
0.500000	0.490000	1.000000	0.000000	0.400009	0.986525	0.000000	0.037883	0.113181	0.000000
0.510000	0.500000	1.000000	-0.000000	0.409874	0.986457	-0.013498	0.039015	0.113137	-0.008868
0.520000	0.510000	1.000000	-0.000000	0.419738	0.986254	-0.027131	0.040145	0.113004	-0.017738
0.530000	0.520000	1.000000	-0.000000	0.429599	0.985914	-0.041035	0.041274	0.112782	-0.026609
0.540000	0.530000	1.000000	-0.000000	0.439456	0.985432	-0.055350	0.042401	0.112472	-0.035482
0.550000	0.540000	1.000000	-0.000000	0.449307	0.984805	-0.070219	0.043523	0.112072	-0.044359
0.560000	0.550000	1.000000	-0.000000	0.459151	0.984026	-0.085791	0.044642	0.111584	-0.053241
0.570000	0.560000	1.000000	-0.000000	0.468987	0.983086	-0.102221	0.045755	0.111008	-0.062128
0.580000	0.570000	1.000000	-0.000000	0.478812	0.981978	-0.119675	0.046862	0.110342	-0.071021
0.590000	0.580000	1.000000	-0.000000	0.488626	0.980689	-0.138326	0.047961	0.109587	-0.079921
0.600000	0.590000	1.000000	-0.000000	0.498425	0.979207	-0.158362	0.049053	0.108743	-0.088830
0.610000	0.600000	1.000000	-0.000000	0.508209	0.977516	-0.179982	0.050136	0.107810	-0.097747
0.620000	0.610000	1.000000	-0.000000	0.517975	0.975601	-0.203404	0.051209	0.106788	-0.106674
0.630000	0.620000	1.000000	-0.000000	0.527720	0.973441	-0.228862	0.052271	0.105677	-0.115611
0.640000	0.630000	1.000000	-0.000000	0.537443	0.971016	-0.256610	0.053322	0.104476	-0.124561
0.650000	0.640000	1.000000	-0.000000	0.547140	0.968301	-0.286926	0.054361	0.103186	-0.133522
0.660000	0.650000	1.000000	-0.000000	0.556808	0.965268	-0.320114	0.055386	0.101806	-0.142497
0.670000	0.660000	1.000000	-0.000000	0.566444	0.961888	-0.356506	0.056396	0.100336	-0.151486
0.680000	0.670000	1.000000	-0.000000	0.576044	0.958126	-0.396466	0.057392	0.098776	-0.160491
0.690000	0.680000	1.000000	-0.000000	0.585605	0.953945	-0.440394	0.058372	0.097126	-0.169511
0.700000	0.690000	1.000000	-0.000000	0.595122	0.949303	-0.488730	0.059334	0.095386	-0.178549
0.710000	0.700000	1.000000	-0.000000	0.604590	0.944154	-0.541957	0.060279	0.093555	-0.187604
0.720000	0.710000	1.000000	-0.000000	0.614003	0.938446	-0.600608	0.061205	0.091633	-0.196678
0.730000	0.720000	1.000000	-0.000000	0.623356	0.932122	-0.665270	0.062111	0.089621	-0.205771
0.740000	0.730000	1.000000	-0.000000	0.632643	0.925119	-0.736590	0.062997	0.087518	-0.214886
0.750000	0.740000	1.000000	-0.000000	0.641856	0.917366	-0.815282	0.063861	0.085323	-0.224021
0.760000	0.750000	1.000000	-0.000000	0.650988	0.908786	-0.902134	0.064703	0.083037	-0.233179
0.770000	0.760000	1.000000	-0.000000	0.660029	0.899293	-0.998015	0.065522	0.080660	-0.242361
0.780000	0.770000	1.000000	-0.000000	0.668970	0.888792	-1.103884	0.066316	0.078190	-0.251567
0.790000	0.780000	1.000000	-0.000000	0.677801	0.877178	-1.220801	0.067085	0.075628	-0.260797
0.800000	0.790000	1.000000	-0.000000	0.686510	0.864335	-1.349937	0.067828	0.072974	-0.270054
0.810000	0.800000	1.000000	-0.000001	0.695083	0.850135	-1.492583	0.068545	0.070227	-0.279338
0.820000	0.810000	1.000000	-0.000002	0.703507	0.834434	-1.650167	0.069233	0.067387	-0.288650
0.830000	0.820000	1.000000	-0.000004	0.711766	0.817076	-1.824267	0.069892	0.064454	-0.297991
0.840000	0.830000	1.000000	-0.000011	0.719843	0.797888	-2.016625	0.070521	0.061427	-0.307361
0.850000	0.840000	1.000000	-0.000031	0.727717	0.776677	-2.229166	0.071120	0.058307	-0.316763
0.860000	0.850000	0.999999	-0.000083	0.735369	0.753230	-2.464017	0.071687	0.055092	-0.326196
0.870000	0.860000	0.999998	-0.000226	0.742774	0.727314	-2.723528	0.072222	0.051783	-0.335661
0.880000	0.870000	0.999994	-0.000614	0.749906	0.698669	-3.010298	0.072723	0.048379	-0.345160
0.890000	0.880000	0.999983	-0.001670	0.756737	0.667008	-3.327196	0.073189	0.044879	-0.354694
0.900000	0.890000	0.999955	-0.004540	0.763235	0.632014	-3.677393	0.073620	0.041285	-0.364263
0.910000	0.899999	0.999877	-0.012341	0.769365	0.593337	-4.064395	0.074014	0.037594	-0.373868
0.920000	0.909997	0.999665	-0.033546	0.775088	0.550590	-4.492075	0.074371	0.033807	-0.383511
0.930000	0.919991	0.999088	-0.091188	0.780362	0.503346	-4.964713	0.074690	0.029924	-0.393193
0.940000	0.929975	0.997521	-0.247875	0.785139	0.451131	-5.487040	0.074970	0.025943	-0.402913
0.950000	0.939933	0.993262	-0.673795	0.789366	0.393422	-6.064283	0.075209	0.021865	-0.412674
0.960000	0.949817	0.981684	-1.831564	0.792987	0.329643	-6.702219	0.075407	0.017690	-0.422476
0.970000	0.959502	0.950213	-4.978707	0.795937	0.259154	-7.407233	0.075562	0.013416	-0.432321
0.980000	0.968647	0.864665	-13.533528	0.798145	0.181251	-8.186381	0.075675	0.009043	-0.442208
0.990000	0.976321	0.632121	-36.787944	0.799534	0.095153	-9.047462	0.075743	0.004571	-0.452140
1.000000	0.980000	0.000000	-100.000000	0.800018	0.000000	-9.999092	0.075766	0.000000	-0.462117


==> bending3DValues.dat <==
l	Cubic_10_fals_U	Cubic_10_fals_SE	Cubic_10_fals_GE	Cubic_10_fals_Un	Cubic_10_true_U	Cubic_10_true_SE	Cubic_10_true_GE	Cubic_10_true_Un	Cubic_20_fals_U	Cubic_20_fals_SE	Cubic_20_fals_GE	Cubic_20_fals_Un	Cubic_20_true_U	Cubic_20_true_SE	Cubic_20_true_GE	Cubic_20_true_Un	
0.01	8.107876e+00	2.289738e-02	1.291273e-05	0.000000e+00	6.515079e+00	2.148340e-02	2.913611e-05	5.645231e-01	8.141732e+00	2.290001e-02	1.337572e-05	0.000000e+00	7.056608e+00	2.222362e-02	7.164356e-05	6.095066e-01	
0.10	7.947188e+00	2.189727e-02	1.180339e-03	0.000000e+00	6.094274e+00	1.861883e-02	1.952721e-03	5.309174e-01	7.978686e+00	2.189591e-02	1.182393e-03	0.000000e+00	6.279393e+00	1.805018e-02	2.704283e-03	5.466888e-01	
1.00	2.622501e+00	2.744365e-03	9.819624e-03	0.000000e+00	1.948188e+00	2.185200e-03	6.417070e-03	2.581071e-01	2.633406e+00	2.744284e-03	9.819788e-03	0.000000e+00	1.957248e+00	2.184665e-03	6.426803e-03	2.581474e-01	
10.00	1.323500e-01	5.003814e-04	1.654293e-04	0.000000e+00	1.299177e-01	5.002058e-04	1.520798e-04	1.472501e-02	1.327722e-01	5.003814e-04	1.654295e-04	0.000000e+00	1.301233e-01	5.002035e-04	1.520172e-04	1.470338e-02	
100.00	9.976755e-02	4.999997e-04	1.662662e-06	0.000000e+00	9.974973e-02	4.998872e-04	1.646891e-06	1.004823e-02	1.000507e-01	4.999997e-04	1.662664e-06	0.000000e+00	1.000245e-01	4.998873e-04	1.581293e-06	1.004737e-02	


==> lineLoad.dat <==
h	maxUval_l00	maxUval_l005	maxUval_l01	maxUval_l02	maxUval_l05	maxUval_l1	maxUval_l10
0.20	1.376439e-01	1.341183e-01	1.194225e-01	9.089969e-02	4.464081e-02	2.030319e-02	6.357124e-03	
0.10	1.494847e-01	1.468648e-01	1.280608e-01	9.543552e-02	4.607652e-02	2.078448e-02	6.362764e-03
0.05	1.637011e-01	1.542900e-01	1.327488e-01	9.782003e-02	4.681611e-02	2.103070e-02	6.365644e-03
0.03	1.702544e-01	1.574265e-01	1.346989e-01	9.879787e-02	4.711620e-02	2.113027e-02	6.366808e-03
0.01	1.789482e-01	1.606800e-01	1.366977e-01	9.979071e-02	4.741889e-02	2.123048e-02	6.367972e-03


==> linearQuadraticCubicl01l1l10Forh0.01FSfalse.gradient.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1									
.01	0.000000e+00	0.000000e+00	0.000000e+00	5.085863e+01	9.281485e+00	4.565633e-01	7.830253e+01	9.798159e+00	4.621139e-01
.02	0.000000e+00	0.000000e+00	0.000000e+00	3.768473e+01	8.945123e+00	4.527977e-01	2.996856e+01	8.862359e+00	4.520393e-01
.03	0.000000e+00	0.000000e+00	0.000000e+00	1.000813e+01	7.997415e+00	4.417663e-01	1.141525e+01	8.011752e+00	4.420083e-01
.04	0.000000e+00	0.000000e+00	0.000000e+00	4.524792e+00	7.258617e+00	4.321211e-01	3.823802e+00	7.241148e+00	4.320215e-01
.05	0.000000e+00	0.000000e+00	0.000000e+00	1.156282e+00	6.548896e+00	4.220427e-01	1.582503e+00	6.545762e+00	4.220794e-01
.06	0.000000e+00	0.000000e+00	0.000000e+00	5.704071e-01	5.924162e+00	4.121985e-01	4.733147e-01	5.916495e+00	4.121801e-01
.07	0.000000e+00	0.000000e+00	0.000000e+00	1.300957e-01	5.352662e+00	4.023189e-01	2.285762e-01	5.348043e+00	4.023230e-01
.08	0.000000e+00	0.000000e+00	0.000000e+00	7.269373e-02	4.838823e+00	3.925117e-01	5.288334e-02	4.833988e+00	3.925068e-01
.09	0.000000e+00	0.000000e+00	0.000000e+00	1.422067e-02	4.373246e+00	3.827320e-01	3.573149e-02	4.369413e+00	3.827307e-01
.10	0.000000e+00	0.000000e+00	0.000000e+00	9.362208e-03	3.952843e+00	3.729963e-01	4.117521e-03	3.949394e+00	3.729937e-01
.11	0.000000e+00	0.000000e+00	0.000000e+00	1.491880e-03	3.572646e+00	3.632967e-01	6.309385e-03	3.569739e+00	3.632947e-01
.12	0.000000e+00	0.000000e+00	0.000000e+00	1.216944e-03	3.229039e+00	3.536350e-01	-2.957862e-04	3.226519e+00	3.536328e-01
.13	0.000000e+00	0.000000e+00	0.000000e+00	1.474995e-04	2.918402e+00	3.440090e-01	1.290652e-03	2.916257e+00	3.440070e-01
.14	0.000000e+00	0.000000e+00	0.000000e+00	1.590799e-04	2.637604e+00	3.344182e-01	-2.825092e-04	2.635770e+00	3.344162e-01
.15	0.000000e+00	0.000000e+00	0.000000e+00	1.339242e-05	2.383758e+00	3.248615e-01	3.018371e-04	2.382202e+00	3.248596e-01
.16	0.000000e+00	0.000000e+00	0.000000e+00	2.076513e-05	2.154276e+00	3.153380e-01	-1.074251e-04	2.152958e+00	3.153361e-01
.17	0.000000e+00	0.000000e+00	0.000000e+00	1.089974e-06	1.946811e+00	3.058467e-01	7.750010e-05	1.945701e+00	3.058449e-01
.18	0.000000e+00	0.000000e+00	0.000000e+00	2.672526e-06	1.759242e+00	2.963865e-01	-3.427605e-05	1.758312e+00	2.963848e-01
.19	0.000000e+00	0.000000e+00	0.000000e+00	8.591052e-08	1.589654e+00	2.869566e-01	2.098100e-05	1.588878e+00	2.869549e-01
.20	0.000000e+00	0.000000e+00	0.000000e+00	3.313879e-07	1.436312e+00	2.775560e-01	-1.025676e-05	1.435670e+00	2.775544e-01
.21	0.000000e+00	0.000000e+00	0.000000e+00	1.115197e-08	1.297649e+00	2.681837e-01	5.827920e-06	1.297123e+00	2.681821e-01
.22	0.000000e+00	0.000000e+00	0.000000e+00	3.773016e-08	1.172248e+00	2.588387e-01	-2.982332e-06	1.171821e+00	2.588372e-01
.23	0.000000e+00	0.000000e+00	0.000000e+00	3.133123e-09	1.058828e+00	2.495202e-01	1.636172e-06	1.058485e+00	2.495188e-01
.24	0.000000e+00	0.000000e+00	0.000000e+00	3.442012e-09	9.562300e-01	2.402271e-01	-8.544768e-07	9.559590e-01	2.402257e-01
.25	0.000000e+00	0.000000e+00	0.000000e+00	1.000048e-09	8.634045e-01	2.309586e-01	4.607837e-07	8.631946e-01	2.309572e-01
.26	0.000000e+00	0.000000e+00	0.000000e+00	8.679975e-11	7.794032e-01	2.217136e-01	-2.426946e-07	7.792448e-01	2.217123e-01
.27	0.000000e+00	0.000000e+00	0.000000e+00	2.873995e-10	7.033675e-01	2.124912e-01	1.297017e-07	7.032525e-01	2.124900e-01
.28	0.000000e+00	0.000000e+00	0.000000e+00	-7.170153e-11	6.345205e-01	2.032905e-01	-6.851849e-08	6.344416e-01	2.032893e-01
.29	0.000000e+00	0.000000e+00	0.000000e+00	7.521186e-11	5.721584e-01	1.941106e-01	3.642749e-08	5.721094e-01	1.941094e-01
.30	0.000000e+00	0.000000e+00	0.000000e+00	-2.810316e-11	5.156439e-01	1.849504e-01	-1.925158e-08	5.156194e-01	1.849493e-01
.31	0.000000e+00	0.000000e+00	0.000000e+00	1.845956e-11	4.643994e-01	1.758091e-01	1.019982e-08	4.643948e-01	1.758081e-01
.32	0.000000e+00	0.000000e+00	0.000000e+00	-7.668392e-12	4.179012e-01	1.666858e-01	-5.386044e-09	4.179125e-01	1.666848e-01
.33	0.000000e+00	0.000000e+00	0.000000e+00	4.339826e-12	3.756741e-01	1.575795e-01	2.845492e-09	3.756978e-01	1.575786e-01
.34	0.000000e+00	0.000000e+00	0.000000e+00	-2.154752e-12	3.372864e-01	1.484892e-01	-1.500473e-09	3.373196e-01	1.484884e-01
.35	0.000000e+00	0.000000e+00	0.000000e+00	1.048358e-12	3.023460e-01	1.394141e-01	7.908309e-10	3.023860e-01	1.394133e-01
.36	0.000000e+00	0.000000e+00	0.000000e+00	-7.592069e-13	2.704955e-01	1.303533e-01	-4.166963e-10	2.705403e-01	1.303525e-01
.37	0.000000e+00	0.000000e+00	0.000000e+00	-7.126548e-14	2.414097e-01	1.213057e-01	2.192416e-10	2.414573e-01	1.213050e-01
.38	0.000000e+00	0.000000e+00	0.000000e+00	-3.312650e-13	2.147911e-01	1.122705e-01	-1.150678e-10	2.148399e-01	1.122698e-01
.39	0.000000e+00	0.000000e+00	0.000000e+00	-6.456285e-13	1.903677e-01	1.032467e-01	6.038221e-11	1.904165e-01	1.032461e-01
.40	0.000000e+00	0.000000e+00	0.000000e+00	1.064915e-12	1.678900e-01	9.423353e-02	-3.210456e-11	1.679375e-01	9.423298e-02
.41	0.000000e+00	0.000000e+00	0.000000e+00	-2.677882e-13	1.471281e-01	8.522994e-02	1.651825e-11	1.471735e-01	8.522944e-02
.42	0.000000e+00	0.000000e+00	0.000000e+00	-8.674727e-13	1.278699e-01	7.623504e-02	-8.542125e-12	1.279123e-01	7.623460e-02
.43	0.000000e+00	0.000000e+00	0.000000e+00	4.534071e-13	1.099186e-01	6.724792e-02	4.468288e-12	1.099574e-01	6.724753e-02
.44	0.000000e+00	0.000000e+00	0.000000e+00	7.711943e-13	9.309073e-02	5.826766e-02	-2.764420e-12	9.312531e-02	5.826732e-02
.45	0.000000e+00	0.000000e+00	0.000000e+00	-6.946095e-13	7.721425e-02	4.929335e-02	1.003943e-12	7.724419e-02	4.929306e-02
.46	0.000000e+00	0.000000e+00	0.000000e+00	-1.895089e-13	6.212692e-02	4.032406e-02	-1.287081e-12	6.215187e-02	4.032383e-02
.47	0.000000e+00	0.000000e+00	0.000000e+00	-1.215365e-13	4.767455e-02	3.135889e-02	1.043526e-14	4.769423e-02	3.135871e-02
.48	0.000000e+00	0.000000e+00	0.000000e+00	4.892474e-13	3.370943e-02	2.239693e-02	-1.643982e-13	3.372363e-02	2.239680e-02
.49	0.000000e+00	0.000000e+00	0.000000e+00	8.151768e-13	2.008883e-02	1.343724e-02	-3.497663e-13	2.009741e-02	1.343716e-02
.50	0.000000e+00	0.000000e+00	0.000000e+00	-1.333473e-12	6.673541e-03	4.478928e-03	-2.110552e-13	6.676409e-03	4.478902e-03
.51	0.000000e+00	0.000000e+00	0.000000e+00	1.836570e-12	-6.673541e-03	-4.478928e-03	2.206962e-13	-6.676409e-03	-4.478902e-03
.52	0.000000e+00	0.000000e+00	0.000000e+00	-1.064060e-12	-2.008883e-02	-1.343724e-02	5.363414e-13	-2.009741e-02	-1.343716e-02
.53	0.000000e+00	0.000000e+00	0.000000e+00	6.413312e-14	-3.370943e-02	-2.239693e-02	-3.551565e-13	-3.372363e-02	-2.239680e-02
.54	0.000000e+00	0.000000e+00	0.000000e+00	3.625709e-13	-4.767455e-02	-3.135889e-02	-3.964649e-13	-4.769423e-02	-3.135871e-02
.55	0.000000e+00	0.000000e+00	0.000000e+00	-1.227153e-13	-6.212692e-02	-4.032406e-02	1.383469e-13	-6.215187e-02	-4.032383e-02
.56	0.000000e+00	0.000000e+00	0.000000e+00	-1.791867e-13	-7.721425e-02	-4.929335e-02	-1.671493e-12	-7.724419e-02	-4.929306e-02
.57	0.000000e+00	0.000000e+00	0.000000e+00	2.458003e-13	-9.309073e-02	-5.826766e-02	2.821837e-12	-9.312531e-02	-5.826732e-02
.58	0.000000e+00	0.000000e+00	0.000000e+00	-3.688200e-13	-1.099186e-01	-6.724792e-02	-4.764176e-12	-1.099574e-01	-6.724753e-02
.59	0.000000e+00	0.000000e+00	0.000000e+00	3.564906e-13	-1.278699e-01	-7.623504e-02	8.279210e-12	-1.279123e-01	-7.623460e-02
.60	0.000000e+00	0.000000e+00	0.000000e+00	5.739686e-13	-1.471281e-01	-8.522994e-02	-1.648754e-11	-1.471735e-01	-8.522944e-02
.61	0.000000e+00	0.000000e+00	0.000000e+00	-1.515859e-12	-1.678900e-01	-9.423353e-02	3.158285e-11	-1.679375e-01	-9.423298e-02
.62	0.000000e+00	0.000000e+00	0.000000e+00	1.873024e-12	-1.903677e-01	-1.032467e-01	-5.958600e-11	-1.904165e-01	-1.032461e-01
.63	0.000000e+00	0.000000e+00	0.000000e+00	-3.007501e-13	-2.147911e-01	-1.122705e-01	1.152693e-10	-2.148399e-01	-1.122698e-01
.64	0.000000e+00	0.000000e+00	0.000000e+00	-2.549944e-14	-2.414097e-01	-1.213057e-01	-2.197204e-10	-2.414573e-01	-1.213050e-01
.65	0.000000e+00	0.000000e+00	0.000000e+00	4.363763e-13	-2.704955e-01	-1.303533e-01	4.162894e-10	-2.705403e-01	-1.303525e-01
.66	0.000000e+00	0.000000e+00	0.000000e+00	-1.774958e-12	-3.023460e-01	-1.394141e-01	-7.916326e-10	-3.023860e-01	-1.394133e-01
.67	0.000000e+00	0.000000e+00	0.000000e+00	1.552914e-12	-3.372864e-01	-1.484892e-01	1.500638e-09	-3.373196e-01	-1.484884e-01
.68	0.000000e+00	0.000000e+00	0.000000e+00	-3.953493e-12	-3.756741e-01	-1.575795e-01	-2.846534e-09	-3.756978e-01	-1.575786e-01
.69	0.000000e+00	0.000000e+00	0.000000e+00	7.392103e-12	-4.179012e-01	-1.666858e-01	5.387363e-09	-4.179125e-01	-1.666848e-01
.70	0.000000e+00	0.000000e+00	0.000000e+00	-1.809217e-11	-4.643994e-01	-1.758091e-01	-1.020052e-08	-4.643948e-01	-1.758081e-01
.71	0.000000e+00	0.000000e+00	0.000000e+00	2.756461e-11	-5.156439e-01	-1.849504e-01	1.925180e-08	-5.156194e-01	-1.849493e-01
.72	0.000000e+00	0.000000e+00	0.000000e+00	-7.537560e-11	-5.721584e-01	-1.941106e-01	-3.642662e-08	-5.721094e-01	-1.941094e-01
.73	0.000000e+00	0.000000e+00	0.000000e+00	7.193898e-11	-6.345205e-01	-2.032905e-01	6.851782e-08	-6.344416e-01	-2.032893e-01
.74	0.000000e+00	0.000000e+00	0.000000e+00	-2.861658e-10	-7.033675e-01	-2.124912e-01	-1.297008e-07	-7.032525e-01	-2.124900e-01
.75	0.000000e+00	0.000000e+00	0.000000e+00	-8.823641e-11	-7.794032e-01	-2.217136e-01	2.426952e-07	-7.792448e-01	-2.217123e-01
.76	0.000000e+00	0.000000e+00	0.000000e+00	-9.995077e-10	-8.634045e-01	-2.309586e-01	-4.607834e-07	-8.631946e-01	-2.309572e-01
.77	0.000000e+00	0.000000e+00	0.000000e+00	-3.441479e-09	-9.562300e-01	-2.402271e-01	8.544778e-07	-9.559590e-01	-2.402257e-01
.78	0.000000e+00	0.000000e+00	0.000000e+00	-3.134047e-09	-1.058828e+00	-2.495202e-01	-1.636172e-06	-1.058485e+00	-2.495188e-01
.79	0.000000e+00	0.000000e+00	0.000000e+00	-3.772978e-08	-1.172248e+00	-2.588387e-01	2.982332e-06	-1.171821e+00	-2.588372e-01
.80	0.000000e+00	0.000000e+00	0.000000e+00	-1.115161e-08	-1.297649e+00	-2.681837e-01	-5.827919e-06	-1.297123e+00	-2.681821e-01
.81	0.000000e+00	0.000000e+00	0.000000e+00	-3.313885e-07	-1.436312e+00	-2.775560e-01	1.025676e-05	-1.435670e+00	-2.775544e-01
.82	0.000000e+00	0.000000e+00	0.000000e+00	-8.591132e-08	-1.589654e+00	-2.869566e-01	-2.098100e-05	-1.588878e+00	-2.869549e-01
.83	0.000000e+00	0.000000e+00	0.000000e+00	-2.672526e-06	-1.759242e+00	-2.963865e-01	3.427605e-05	-1.758312e+00	-2.963848e-01
.84	0.000000e+00	0.000000e+00	0.000000e+00	-1.089974e-06	-1.946811e+00	-3.058467e-01	-7.750010e-05	-1.945701e+00	-3.058449e-01
.85	0.000000e+00	0.000000e+00	0.000000e+00	-2.076513e-05	-2.154276e+00	-3.153380e-01	1.074251e-04	-2.152958e+00	-3.153361e-01
.86	0.000000e+00	0.000000e+00	0.000000e+00	-1.339242e-05	-2.383758e+00	-3.248615e-01	-3.018371e-04	-2.382202e+00	-3.248596e-01
.87	0.000000e+00	0.000000e+00	0.000000e+00	-1.590799e-04	-2.637604e+00	-3.344182e-01	2.825092e-04	-2.635770e+00	-3.344162e-01
.88	0.000000e+00	0.000000e+00	0.000000e+00	-1.474995e-04	-2.918402e+00	-3.440090e-01	-1.290652e-03	-2.916257e+00	-3.440070e-01
.89	0.000000e+00	0.000000e+00	0.000000e+00	-1.216944e-03	-3.229039e+00	-3.536350e-01	2.957862e-04	-3.226519e+00	-3.536328e-01
.90	0.000000e+00	0.000000e+00	0.000000e+00	-1.491880e-03	-3.572646e+00	-3.632967e-01	-6.309385e-03	-3.569739e+00	-3.632947e-01
.91	0.000000e+00	0.000000e+00	0.000000e+00	-9.362208e-03	-3.952843e+00	-3.729963e-01	-4.117521e-03	-3.949394e+00	-3.729937e-01
.92	0.000000e+00	0.000000e+00	0.000000e+00	-1.422067e-02	-4.373246e+00	-3.827320e-01	-3.573149e-02	-4.369413e+00	-3.827307e-01
.93	0.000000e+00	0.000000e+00	0.000000e+00	-7.269373e-02	-4.838823e+00	-3.925117e-01	-5.288334e-02	-4.833988e+00	-3.925068e-01
.94	0.000000e+00	0.000000e+00	0.000000e+00	-1.300957e-01	-5.352662e+00	-4.023189e-01	-2.285762e-01	-5.348043e+00	-4.023230e-01
.95	0.000000e+00	0.000000e+00	0.000000e+00	-5.704071e-01	-5.924162e+00	-4.121985e-01	-4.733147e-01	-5.916495e+00	-4.121801e-01
.96	0.000000e+00	0.000000e+00	0.000000e+00	-1.156282e+00	-6.548896e+00	-4.220427e-01	-1.582503e+00	-6.545762e+00	-4.220794e-01
.97	0.000000e+00	0.000000e+00	0.000000e+00	-4.524792e+00	-7.258617e+00	-4.321211e-01	-3.823802e+00	-7.241148e+00	-4.320215e-01
.98	0.000000e+00	0.000000e+00	0.000000e+00	-1.000813e+01	-7.997415e+00	-4.417663e-01	-1.141525e+01	-8.011752e+00	-4.420083e-01
.99	0.000000e+00	0.000000e+00	0.000000e+00	-3.768473e+01	-8.945123e+00	-4.527977e-01	-2.996856e+01	-8.862359e+00	-4.520393e-01
1.00	0.000000e+00	0.000000e+00	0.000000e+00	-5.085863e+01	-9.281485e+00	-4.565633e-01	-7.830253e+01	-9.798159e+00	-4.621139e-01


==> linearQuadraticCubicl01l1l10Forh0.01FSfalse.strain.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1									
.01	-5.662433e-02	-2.654184e-01	-2.679238e-01	1.471928e-01	1.891327e-02	4.364288e-06	1.615928e-01	1.940437e-02	2.986186e-09
.02	6.182020e-01	5.427569e-01	5.418516e-01	6.781134e-01	1.128589e-01	4.617925e-03	6.975814e-01	1.136164e-01	4.616922e-03
.03	1.100975e+00	1.120928e+00	1.121168e+00	8.938813e-01	1.982048e-01	9.134227e-03	8.886567e-01	1.987661e-01	9.132275e-03
.04	9.732994e-01	9.680232e-01	9.679599e-01	9.609587e-01	2.752227e-01	1.354815e-02	9.600370e-01	2.757347e-01	1.354653e-02
.05	1.007059e+00	1.008454e+00	1.008471e+00	9.872989e-01	3.448854e-01	1.786193e-02	9.851043e-01	3.453070e-01	1.786013e-02
.06	9.981341e-01	9.977653e-01	9.977609e-01	9.952336e-01	4.078317e-01	2.207529e-02	9.947544e-01	4.081939e-01	2.207353e-02
.07	1.000493e+00	1.000591e+00	1.000592e+00	9.984858e-01	4.647346e-01	2.618895e-02	9.979892e-01	4.650373e-01	2.618715e-02
.08	9.998697e-01	9.998439e-01	9.998436e-01	9.994163e-01	5.161635e-01	3.020323e-02	9.993213e-01	5.164180e-01	3.020140e-02
.09	1.000034e+00	1.000041e+00	1.000041e+00	9.998202e-01	5.626490e-01	3.411856e-02	9.997234e-01	5.628604e-01	3.411671e-02
.10	9.999909e-01	9.999891e-01	9.999891e-01	9.999283e-01	6.046641e-01	3.793534e-02	9.999151e-01	6.048388e-01	3.793347e-02
.11	1.000002e+00	1.000003e+00	1.000003e+00	9.999788e-01	6.426391e-01	4.165396e-02	9.999605e-01	6.427820e-01	4.165207e-02
.12	9.999994e-01	9.999992e-01	9.999992e-01	9.999912e-01	6.769618e-01	4.527479e-02	9.999902e-01	6.770774e-01	4.527288e-02
.13	1.000000e+00	1.000000e+00	1.000000e+00	9.999975e-01	7.079829e-01	4.879822e-02	9.999939e-01	7.080752e-01	4.879628e-02
.14	1.000000e+00	9.999999e-01	9.999999e-01	9.999989e-01	7.360196e-01	5.222459e-02	9.999991e-01	7.360919e-01	5.222264e-02
.15	1.000000e+00	1.000000e+00	1.000000e+00	9.999997e-01	7.613584e-01	5.555426e-02	9.999990e-01	7.614137e-01	5.555228e-02
.16	1.000000e+00	1.000000e+00	1.000000e+00	9.999999e-01	7.842582e-01	5.878756e-02	1.000000e+00	7.842990e-01	5.878557e-02
.17	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.049531e-01	6.192483e-02	9.999998e-01	8.049818e-01	6.192282e-02
.18	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.236546e-01	6.496639e-02	1.000000e+00	8.236730e-01	6.496436e-02
.19	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.405539e-01	6.791254e-02	1.000000e+00	8.405636e-01	6.791049e-02
.20	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.558235e-01	7.076359e-02	1.000000e+00	8.558262e-01	7.076152e-02
.21	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.696196e-01	7.351983e-02	1.000000e+00	8.696164e-01	7.351775e-02
.22	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.820833e-01	7.618153e-02	1.000000e+00	8.820753e-01	7.617944e-02
.23	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.933417e-01	7.874898e-02	1.000000e+00	8.933299e-01	7.874687e-02
.24	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.035101e-01	8.122243e-02	1.000000e+00	9.034952e-01	8.122031e-02
.25	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.126924e-01	8.360214e-02	1.000000e+00	9.126750e-01	8.360000e-02
.26	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.209824e-01	8.588834e-02	1.000000e+00	9.209631e-01	8.588619e-02
.27	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.284648e-01	8.808127e-02	1.000000e+00	9.284441e-01	8.807911e-02
.28	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.352160e-01	9.018116e-02	1.000000e+00	9.351944e-01	9.017899e-02
.29	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.413052e-01	9.218822e-02	1.000000e+00	9.412829e-01	9.218603e-02
.30	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.467945e-01	9.410266e-02	1.000000e+00	9.467719e-01	9.410046e-02
.31	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.517400e-01	9.592466e-02	1.000000e+00	9.517172e-01	9.592245e-02
.32	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.561923e-01	9.765442e-02	1.000000e+00	9.561695e-01	9.765220e-02
.33	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.601968e-01	9.929211e-02	1.000000e+00	9.601743e-01	9.928988e-02
.34	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.637946e-01	1.008379e-01	1.000000e+00	9.637723e-01	1.008357e-01
.35	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.670223e-01	1.022919e-01	1.000000e+00	9.670004e-01	1.022897e-01
.36	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.699130e-01	1.036544e-01	1.000000e+00	9.698915e-01	1.036521e-01
.37	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.724962e-01	1.049254e-01	1.000000e+00	9.724751e-01	1.049231e-01
.38	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.747983e-01	1.061051e-01	1.000000e+00	9.747777e-01	1.061028e-01
.39	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.768428e-01	1.071935e-01	1.000000e+00	9.768227e-01	1.071912e-01
.40	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.786507e-01	1.081909e-01	1.000000e+00	9.786311e-01	1.081886e-01
.41	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.802403e-01	1.090973e-01	1.000000e+00	9.802212e-01	1.090950e-01
.42	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.816280e-01	1.099127e-01	1.000000e+00	9.816093e-01	1.099104e-01
.43	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.828280e-01	1.106374e-01	1.000000e+00	9.828097e-01	1.106351e-01
.44	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.838524e-01	1.112713e-01	1.000000e+00	9.838345e-01	1.112690e-01
.45	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.847118e-01	1.118145e-01	1.000000e+00	9.846942e-01	1.118122e-01
.46	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.854149e-01	1.122671e-01	1.000000e+00	9.853976e-01	1.122648e-01
.47	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.859690e-01	1.126292e-01	1.000000e+00	9.859519e-01	1.126269e-01
.48	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.863797e-01	1.129007e-01	1.000000e+00	9.863628e-01	1.128984e-01
.49	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.866512e-01	1.130816e-01	1.000000e+00	9.866344e-01	1.130793e-01
.50	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.867862e-01	1.131721e-01	1.000000e+00	9.867695e-01	1.131698e-01
.51	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.867862e-01	1.131721e-01	1.000000e+00	9.867695e-01	1.131698e-01
.52	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.866512e-01	1.130816e-01	1.000000e+00	9.866344e-01	1.130793e-01
.53	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.863797e-01	1.129007e-01	1.000000e+00	9.863628e-01	1.128984e-01
.54	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.859690e-01	1.126292e-01	1.000000e+00	9.859519e-01	1.126269e-01
.55	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.854149e-01	1.122671e-01	1.000000e+00	9.853976e-01	1.122648e-01
.56	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.847118e-01	1.118145e-01	1.000000e+00	9.846942e-01	1.118122e-01
.57	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.838524e-01	1.112713e-01	1.000000e+00	9.838345e-01	1.112690e-01
.58	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.828280e-01	1.106374e-01	1.000000e+00	9.828097e-01	1.106351e-01
.59	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.816280e-01	1.099127e-01	1.000000e+00	9.816093e-01	1.099104e-01
.60	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.802403e-01	1.090973e-01	1.000000e+00	9.802212e-01	1.090950e-01
.61	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.786507e-01	1.081909e-01	1.000000e+00	9.786311e-01	1.081886e-01
.62	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.768428e-01	1.071935e-01	1.000000e+00	9.768227e-01	1.071912e-01
.63	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.747983e-01	1.061051e-01	1.000000e+00	9.747777e-01	1.061028e-01
.64	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.724962e-01	1.049254e-01	1.000000e+00	9.724751e-01	1.049231e-01
.65	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.699130e-01	1.036544e-01	1.000000e+00	9.698915e-01	1.036521e-01
.66	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.670223e-01	1.022919e-01	1.000000e+00	9.670004e-01	1.022897e-01
.67	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.637946e-01	1.008379e-01	1.000000e+00	9.637723e-01	1.008357e-01
.68	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.601968e-01	9.929211e-02	1.000000e+00	9.601743e-01	9.928988e-02
.69	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.561923e-01	9.765442e-02	1.000000e+00	9.561695e-01	9.765220e-02
.70	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.517400e-01	9.592466e-02	1.000000e+00	9.517172e-01	9.592245e-02
.71	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.467945e-01	9.410266e-02	1.000000e+00	9.467719e-01	9.410046e-02
.72	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.413052e-01	9.218822e-02	1.000000e+00	9.412829e-01	9.218603e-02
.73	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.352160e-01	9.018116e-02	1.000000e+00	9.351944e-01	9.017899e-02
.74	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.284648e-01	8.808127e-02	1.000000e+00	9.284441e-01	8.807911e-02
.75	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.209824e-01	8.588834e-02	1.000000e+00	9.209631e-01	8.588619e-02
.76	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.126924e-01	8.360214e-02	1.000000e+00	9.126750e-01	8.360000e-02
.77	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.035101e-01	8.122243e-02	1.000000e+00	9.034952e-01	8.122031e-02
.78	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.933417e-01	7.874898e-02	1.000000e+00	8.933299e-01	7.874687e-02
.79	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.820833e-01	7.618153e-02	1.000000e+00	8.820753e-01	7.617944e-02
.80	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.696196e-01	7.351983e-02	1.000000e+00	8.696164e-01	7.351775e-02
.81	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.558235e-01	7.076359e-02	1.000000e+00	8.558262e-01	7.076152e-02
.82	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.405539e-01	6.791254e-02	1.000000e+00	8.405636e-01	6.791049e-02
.83	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.236546e-01	6.496639e-02	1.000000e+00	8.236730e-01	6.496436e-02
.84	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	8.049531e-01	6.192483e-02	9.999998e-01	8.049818e-01	6.192282e-02
.85	1.000000e+00	1.000000e+00	1.000000e+00	9.999999e-01	7.842582e-01	5.878756e-02	1.000000e+00	7.842990e-01	5.878557e-02
.86	1.000000e+00	1.000000e+00	1.000000e+00	9.999997e-01	7.613584e-01	5.555426e-02	9.999990e-01	7.614137e-01	5.555228e-02
.87	1.000000e+00	9.999999e-01	9.999999e-01	9.999989e-01	7.360196e-01	5.222459e-02	9.999991e-01	7.360919e-01	5.222264e-02
.88	1.000000e+00	1.000000e+00	1.000000e+00	9.999975e-01	7.079829e-01	4.879822e-02	9.999939e-01	7.080752e-01	4.879628e-02
.89	9.999994e-01	9.999992e-01	9.999992e-01	9.999912e-01	6.769618e-01	4.527479e-02	9.999902e-01	6.770774e-01	4.527288e-02
.90	1.000002e+00	1.000003e+00	1.000003e+00	9.999788e-01	6.426391e-01	4.165396e-02	9.999605e-01	6.427820e-01	4.165207e-02
.91	9.999909e-01	9.999891e-01	9.999891e-01	9.999283e-01	6.046641e-01	3.793534e-02	9.999151e-01	6.048388e-01	3.793347e-02
.92	1.000034e+00	1.000041e+00	1.000041e+00	9.998202e-01	5.626490e-01	3.411856e-02	9.997234e-01	5.628604e-01	3.411671e-02
.93	9.998697e-01	9.998439e-01	9.998436e-01	9.994163e-01	5.161635e-01	3.020323e-02	9.993213e-01	5.164180e-01	3.020140e-02
.94	1.000493e+00	1.000591e+00	1.000592e+00	9.984858e-01	4.647346e-01	2.618895e-02	9.979892e-01	4.650373e-01	2.618715e-02
.95	9.981341e-01	9.977653e-01	9.977609e-01	9.952336e-01	4.078317e-01	2.207529e-02	9.947544e-01	4.081939e-01	2.207353e-02
.96	1.007059e+00	1.008454e+00	1.008471e+00	9.872989e-01	3.448854e-01	1.786193e-02	9.851043e-01	3.453070e-01	1.786013e-02
.97	9.732994e-01	9.680232e-01	9.679599e-01	9.609587e-01	2.752227e-01	1.354815e-02	9.600370e-01	2.757347e-01	1.354653e-02
.98	1.100975e+00	1.120928e+00	1.121168e+00	8.938813e-01	1.982048e-01	9.134227e-03	8.886567e-01	1.987661e-01	9.132275e-03
.99	6.182020e-01	5.427569e-01	5.418516e-01	6.781134e-01	1.128589e-01	4.617925e-03	6.975814e-01	1.136164e-01	4.616922e-03
.999	-5.662433e-02	-2.654184e-01	-2.679238e-01	1.471928e-01	1.891327e-02	4.364288e-06	1.615928e-01	1.940437e-02	2.986190e-09


==> linearQuadraticCubicl01l1l10Forh0.01FSfalse.u.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1										
.01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
.02	1.767677e-03	1.209702e-04	1.012101e-04	4.480582e-03	6.724531e-04	2.342107e-05	4.801656e-03	6.798770e-04	2.340351e-05
.03	1.186869e-02	1.022198e-02	1.020222e-02	1.262787e-02	2.251018e-03	9.296453e-05	1.297077e-02	2.264804e-03	9.292919e-05
.04	2.196970e-02	2.032299e-02	2.030323e-02	2.204977e-02	4.648596e-03	2.076068e-04	2.236811e-02	4.667817e-03	2.075535e-04
.05	3.207071e-02	3.042400e-02	3.040424e-02	3.191472e-02	7.786458e-03	3.663291e-04	3.221259e-02	7.810306e-03	3.662576e-04
.06	4.217172e-02	4.052501e-02	4.050525e-02	4.193369e-02	1.159344e-02	5.681169e-04	4.222016e-02	1.162121e-02	5.680269e-04
.07	5.227273e-02	5.062602e-02	5.060626e-02	5.200618e-02	1.600522e-02	8.119601e-04	5.228711e-02	1.603630e-02	8.118515e-04
.08	6.237374e-02	6.072703e-02	6.070727e-02	6.209728e-02	2.096365e-02	1.096853e-03	6.237571e-02	2.099752e-02	1.096726e-03
.09	7.247475e-02	7.082804e-02	7.080828e-02	7.219484e-02	2.641618e-02	1.421794e-03	7.247220e-02	2.645237e-02	1.421648e-03
.10	8.257576e-02	8.092905e-02	8.090929e-02	8.229466e-02	3.231529e-02	1.785786e-03	8.257156e-02	3.235341e-02	1.785620e-03
.11	9.267677e-02	9.103006e-02	9.101030e-02	9.239525e-02	3.861805e-02	2.187835e-03	9.267197e-02	3.865775e-02	2.187650e-03
.12	1.027778e-01	1.011311e-01	1.011113e-01	1.024961e-01	4.528564e-02	2.626952e-03	1.027728e-01	4.532663e-02	2.626747e-03
.13	1.128788e-01	1.112321e-01	1.112123e-01	1.125971e-01	5.228296e-02	3.102150e-03	1.128737e-01	5.232498e-02	3.101926e-03
.14	1.229798e-01	1.213331e-01	1.213133e-01	1.226981e-01	5.957830e-02	3.612448e-03	1.229747e-01	5.962114e-02	3.612204e-03
.15	1.330808e-01	1.314341e-01	1.314143e-01	1.327991e-01	6.714298e-02	4.156867e-03	1.330757e-01	6.718646e-02	4.156603e-03
.16	1.431818e-01	1.415351e-01	1.415154e-01	1.429001e-01	7.495108e-02	4.734432e-03	1.431767e-01	7.499503e-02	4.734148e-03
.17	1.532828e-01	1.516361e-01	1.516164e-01	1.530011e-01	8.297917e-02	5.344172e-03	1.532777e-01	8.302347e-02	5.343867e-03
.18	1.633838e-01	1.617371e-01	1.617174e-01	1.631021e-01	9.120606e-02	5.985117e-03	1.633787e-01	9.125059e-02	5.984791e-03
.19	1.734848e-01	1.718381e-01	1.718184e-01	1.732031e-01	9.961259e-02	6.656303e-03	1.734797e-01	9.965726e-02	6.655957e-03
.20	1.835859e-01	1.819392e-01	1.819194e-01	1.833041e-01	1.081815e-01	7.356767e-03	1.835807e-01	1.082262e-01	7.356400e-03
.21	1.936869e-01	1.920402e-01	1.920204e-01	1.934051e-01	1.168970e-01	8.085551e-03	1.936817e-01	1.169417e-01	8.085163e-03
.22	2.037879e-01	2.021412e-01	2.021214e-01	2.035061e-01	1.257451e-01	8.841698e-03	2.037827e-01	1.257897e-01	8.841289e-03
.23	2.138889e-01	2.122422e-01	2.122224e-01	2.136072e-01	1.347128e-01	9.624255e-03	2.138837e-01	1.347574e-01	9.623824e-03
.24	2.239899e-01	2.223432e-01	2.223234e-01	2.237082e-01	1.437887e-01	1.043227e-02	2.239848e-01	1.438331e-01	1.043182e-02
.25	2.340909e-01	2.324442e-01	2.324244e-01	2.338092e-01	1.529622e-01	1.126480e-02	2.340858e-01	1.530065e-01	1.126432e-02
.26	2.441919e-01	2.425452e-01	2.425255e-01	2.439102e-01	1.622239e-01	1.212089e-02	2.441868e-01	1.622680e-01	1.212039e-02
.27	2.542929e-01	2.526462e-01	2.526265e-01	2.540112e-01	1.715652e-01	1.299960e-02	2.542878e-01	1.716091e-01	1.299908e-02
.28	2.643939e-01	2.627472e-01	2.627275e-01	2.641122e-01	1.809783e-01	1.389999e-02	2.643888e-01	1.810220e-01	1.389946e-02
.29	2.744949e-01	2.728482e-01	2.728285e-01	2.742132e-01	1.904562e-01	1.482113e-02	2.744898e-01	1.904997e-01	1.482057e-02
.30	2.845960e-01	2.829493e-01	2.829295e-01	2.843142e-01	1.999926e-01	1.576207e-02	2.845908e-01	2.000358e-01	1.576149e-02
.31	2.946970e-01	2.930503e-01	2.930305e-01	2.944152e-01	2.095816e-01	1.672188e-02	2.946918e-01	2.096245e-01	1.672128e-02
.32	3.047980e-01	3.031513e-01	3.031315e-01	3.045162e-01	2.192180e-01	1.769963e-02	3.047928e-01	2.192607e-01	1.769900e-02
.33	3.148990e-01	3.132523e-01	3.132325e-01	3.146173e-01	2.288971e-01	1.869439e-02	3.148938e-01	2.289396e-01	1.869374e-02
.34	3.250000e-01	3.233533e-01	3.233335e-01	3.247183e-01	2.386145e-01	1.970522e-02	3.249949e-01	2.386568e-01	1.970455e-02
.35	3.351010e-01	3.334543e-01	3.334345e-01	3.348193e-01	2.483664e-01	2.073121e-02	3.350959e-01	2.484085e-01	2.073051e-02
.36	3.452020e-01	3.435553e-01	3.435356e-01	3.449203e-01	2.581492e-01	2.177142e-02	3.451969e-01	2.581911e-01	2.177070e-02
.37	3.553030e-01	3.536563e-01	3.536366e-01	3.550213e-01	2.679596e-01	2.282493e-02	3.552979e-01	2.680012e-01	2.282419e-02
.38	3.654040e-01	3.637573e-01	3.637376e-01	3.651223e-01	2.777946e-01	2.389081e-02	3.653989e-01	2.778361e-01	2.389005e-02
.39	3.755051e-01	3.738583e-01	3.738386e-01	3.752233e-01	2.876516e-01	2.496816e-02	3.754999e-01	2.876928e-01	2.496737e-02
.40	3.856061e-01	3.839594e-01	3.839396e-01	3.853243e-01	2.975280e-01	2.605603e-02	3.856009e-01	2.975691e-01	2.605523e-02
.41	3.957071e-01	3.940604e-01	3.940406e-01	3.954253e-01	3.074216e-01	2.715352e-02	3.957019e-01	3.074624e-01	2.715269e-02
.42	4.058081e-01	4.041614e-01	4.041416e-01	4.055263e-01	3.173302e-01	2.825971e-02	4.058029e-01	3.173708e-01	2.825886e-02
.43	4.159091e-01	4.142624e-01	4.142426e-01	4.156274e-01	3.272518e-01	2.937368e-02	4.159039e-01	3.272923e-01	2.937280e-02
.44	4.260101e-01	4.243634e-01	4.243436e-01	4.257284e-01	3.371847e-01	3.049450e-02	4.260050e-01	3.372250e-01	3.049360e-02
.45	4.361111e-01	4.344644e-01	4.344446e-01	4.358294e-01	3.471271e-01	3.162127e-02	4.361060e-01	3.471672e-01	3.162035e-02
.46	4.462121e-01	4.445654e-01	4.445457e-01	4.459304e-01	3.570773e-01	3.275308e-02	4.462070e-01	3.571173e-01	3.275213e-02
.47	4.563131e-01	4.546664e-01	4.546467e-01	4.560314e-01	3.670339e-01	3.388899e-02	4.563080e-01	3.670737e-01	3.388802e-02
.48	4.664141e-01	4.647674e-01	4.647477e-01	4.661324e-01	3.769954e-01	3.502811e-02	4.664090e-01	3.770350e-01	3.502712e-02
.49	4.765152e-01	4.748684e-01	4.748487e-01	4.762334e-01	3.869603e-01	3.616951e-02	4.765100e-01	3.869998e-01	3.616849e-02
.50	4.866162e-01	4.849695e-01	4.849497e-01	4.863344e-01	3.969273e-01	3.731228e-02	4.866110e-01	3.969666e-01	3.731124e-02
.51	4.967172e-01	4.950705e-01	4.950507e-01	4.964354e-01	4.068950e-01	3.845551e-02	4.967120e-01	4.069340e-01	3.845445e-02
.52	5.068182e-01	5.051715e-01	5.051517e-01	5.065364e-01	4.168619e-01	3.959828e-02	5.068130e-01	4.169008e-01	3.959720e-02
.53	5.169192e-01	5.152725e-01	5.152527e-01	5.166375e-01	4.268268e-01	4.073968e-02	5.169141e-01	4.268656e-01	4.073858e-02
.54	5.270202e-01	5.253735e-01	5.253537e-01	5.267385e-01	4.367883e-01	4.187879e-02	5.270151e-01	4.368269e-01	4.187767e-02
.55	5.371212e-01	5.354745e-01	5.354547e-01	5.368395e-01	4.467449e-01	4.301471e-02	5.371161e-01	4.467833e-01	4.301356e-02
.56	5.472222e-01	5.455755e-01	5.455558e-01	5.469405e-01	4.566952e-01	4.414651e-02	5.472171e-01	4.567334e-01	4.414534e-02
.57	5.573232e-01	5.556765e-01	5.556568e-01	5.570415e-01	4.666376e-01	4.527328e-02	5.573181e-01	4.666756e-01	4.527209e-02
.58	5.674242e-01	5.657775e-01	5.657578e-01	5.671425e-01	4.765704e-01	4.639411e-02	5.674191e-01	4.766083e-01	4.639289e-02
.59	5.775253e-01	5.758785e-01	5.758588e-01	5.772435e-01	4.864921e-01	4.750808e-02	5.775201e-01	4.865298e-01	4.750683e-02
.60	5.876263e-01	5.859796e-01	5.859598e-01	5.873445e-01	4.964007e-01	4.861426e-02	5.876211e-01	4.964382e-01	4.861300e-02
.61	5.977273e-01	5.960806e-01	5.960608e-01	5.974455e-01	5.062942e-01	4.971175e-02	5.977221e-01	5.063315e-01	4.971047e-02
.62	6.078283e-01	6.061816e-01	6.061618e-01	6.075465e-01	5.161707e-01	5.079963e-02	6.078231e-01	5.162077e-01	5.079832e-02
.63	6.179293e-01	6.162826e-01	6.162628e-01	6.176476e-01	5.260276e-01	5.187697e-02	6.179242e-01	5.260645e-01	5.187564e-02
.64	6.280303e-01	6.263836e-01	6.263638e-01	6.277486e-01	5.358627e-01	5.294286e-02	6.280252e-01	5.358994e-01	5.294150e-02
.65	6.381313e-01	6.364846e-01	6.364648e-01	6.378496e-01	5.456731e-01	5.399637e-02	6.381262e-01	5.457095e-01	5.399499e-02
.66	6.482323e-01	6.465856e-01	6.465659e-01	6.479506e-01	5.554558e-01	5.503658e-02	6.482272e-01	5.554921e-01	5.503518e-02
.67	6.583333e-01	6.566866e-01	6.566669e-01	6.580516e-01	5.652077e-01	5.606256e-02	6.583282e-01	5.652438e-01	5.606114e-02
.68	6.684343e-01	6.667876e-01	6.667679e-01	6.681526e-01	5.749252e-01	5.707340e-02	6.684292e-01	5.749610e-01	5.707195e-02
.69	6.785354e-01	6.768886e-01	6.768689e-01	6.782536e-01	5.846043e-01	5.806816e-02	6.785302e-01	5.846399e-01	5.806669e-02
.70	6.886364e-01	6.869897e-01	6.869699e-01	6.883546e-01	5.942407e-01	5.904591e-02	6.886312e-01	5.942760e-01	5.904442e-02
.71	6.987374e-01	6.970907e-01	6.970709e-01	6.984556e-01	6.038297e-01	6.000572e-02	6.987322e-01	6.038648e-01	6.000421e-02
.72	7.088384e-01	7.071917e-01	7.071719e-01	7.085566e-01	6.133660e-01	6.094666e-02	7.088332e-01	6.134009e-01	6.094512e-02
.73	7.189394e-01	7.172927e-01	7.172729e-01	7.186577e-01	6.228439e-01	6.186779e-02	7.189343e-01	6.228786e-01	6.186624e-02
.74	7.290404e-01	7.273937e-01	7.273739e-01	7.287587e-01	6.322571e-01	6.276819e-02	7.290353e-01	6.322915e-01	6.276661e-02
.75	7.391414e-01	7.374947e-01	7.374749e-01	7.388597e-01	6.415983e-01	6.364690e-02	7.391363e-01	6.416326e-01	6.364530e-02
.76	7.492424e-01	7.475957e-01	7.475760e-01	7.489607e-01	6.508600e-01	6.450299e-02	7.492373e-01	6.508941e-01	6.450137e-02
.77	7.593434e-01	7.576967e-01	7.576770e-01	7.590617e-01	6.600336e-01	6.533552e-02	7.593383e-01	6.600675e-01	6.533387e-02
.78	7.694444e-01	7.677977e-01	7.677780e-01	7.691627e-01	6.691095e-01	6.614353e-02	7.694393e-01	6.691432e-01	6.614187e-02
.79	7.795455e-01	7.778987e-01	7.778790e-01	7.792637e-01	6.780772e-01	6.692609e-02	7.795403e-01	6.781109e-01	6.692440e-02
.80	7.896465e-01	7.879998e-01	7.879800e-01	7.893647e-01	6.869253e-01	6.768223e-02	7.896413e-01	6.869589e-01	6.768053e-02
.81	7.997475e-01	7.981008e-01	7.980810e-01	7.994657e-01	6.956408e-01	6.841102e-02	7.997423e-01	6.956744e-01	6.840929e-02
.82	8.098485e-01	8.082018e-01	8.081820e-01	8.095667e-01	7.042097e-01	6.911148e-02	8.098433e-01	7.042433e-01	6.910974e-02
.83	8.199495e-01	8.183028e-01	8.182830e-01	8.196678e-01	7.126162e-01	6.978267e-02	8.199444e-01	7.126500e-01	6.978090e-02
.84	8.300505e-01	8.284038e-01	8.283840e-01	8.297688e-01	7.208431e-01	7.042361e-02	8.300454e-01	7.208771e-01	7.042183e-02
.85	8.401515e-01	8.385048e-01	8.384850e-01	8.398698e-01	7.288712e-01	7.103335e-02	8.401464e-01	7.289056e-01	7.103154e-02
.86	8.502525e-01	8.486058e-01	8.485861e-01	8.499708e-01	7.366793e-01	7.161092e-02	8.502474e-01	7.367141e-01	7.160909e-02
.87	8.603535e-01	8.587068e-01	8.586871e-01	8.600718e-01	7.442440e-01	7.215534e-02	8.603484e-01	7.442795e-01	7.215349e-02
.88	8.704545e-01	8.688078e-01	8.687881e-01	8.701728e-01	7.515393e-01	7.266564e-02	8.704494e-01	7.515756e-01	7.266377e-02
.89	8.805556e-01	8.789088e-01	8.788891e-01	8.802737e-01	7.585366e-01	7.314083e-02	8.805503e-01	7.585740e-01	7.313895e-02
.90	8.906566e-01	8.890099e-01	8.889901e-01	8.903746e-01	7.652042e-01	7.357995e-02	8.906511e-01	7.652428e-01	7.357804e-02
.91	9.007576e-01	8.991109e-01	8.990911e-01	9.004752e-01	7.715070e-01	7.398200e-02	9.007515e-01	7.715472e-01	7.398007e-02
.92	9.108586e-01	9.092119e-01	9.091921e-01	9.105750e-01	7.774061e-01	7.434599e-02	9.108509e-01	7.774482e-01	7.434404e-02
.93	9.209596e-01	9.193129e-01	9.192931e-01	9.206726e-01	7.828586e-01	7.467093e-02	9.209473e-01	7.829031e-01	7.466897e-02
.94	9.310606e-01	9.294139e-01	9.293941e-01	9.307637e-01	7.878170e-01	7.495583e-02	9.310359e-01	7.878643e-01	7.495384e-02
.95	9.411616e-01	9.395149e-01	9.394951e-01	9.408362e-01	7.922288e-01	7.519967e-02	9.411029e-01	7.922794e-01	7.519767e-02
.96	9.512626e-01	9.496159e-01	9.495962e-01	9.508551e-01	7.960358e-01	7.540146e-02	9.511105e-01	7.960903e-01	7.539944e-02
.97	9.613636e-01	9.597169e-01	9.596972e-01	9.607201e-01	7.991737e-01	7.556018e-02	9.609549e-01	7.992328e-01	7.555814e-02
.98	9.714646e-01	9.698179e-01	9.697982e-01	9.701420e-01	8.015712e-01	7.567482e-02	9.703523e-01	8.016358e-01	7.567276e-02
.99	9.815657e-01	9.799189e-01	9.798992e-01	9.782893e-01	8.031498e-01	7.574436e-02	9.785214e-01	8.032207e-01	7.574229e-02
1.00	9.833333e-01	9.800399e-01	9.800004e-01	9.827699e-01	8.038223e-01	7.576779e-02	9.833230e-01	8.039006e-01	7.576569e-02


==> linearQuadraticCubicl01l1l10Forh0.01FStrue.gradient.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1									
.01	0.000000e+00	0.000000e+00	0.000000e+00	2.560650e+01	7.641793e+00	4.529253e-01	4.614545e+01	8.731669e+00	4.607551e-01
.02	0.000000e+00	0.000000e+00	0.000000e+00	1.765234e+01	7.025805e+00	4.476893e-01	1.137265e+01	6.806745e+00	4.466022e-01
.03	0.000000e+00	0.000000e+00	0.000000e+00	2.426748e+00	5.451070e+00	4.325008e-01	4.006607e+00	5.474513e+00	4.328308e-01
.04	0.000000e+00	0.000000e+00	0.000000e+00	1.406407e+00	4.536765e+00	4.195868e-01	7.972979e-01	4.494170e+00	4.194332e-01
.05	0.000000e+00	0.000000e+00	0.000000e+00	1.325612e-01	3.765174e+00	4.063600e-01	4.997725e-01	3.761514e+00	4.064013e-01
.06	0.000000e+00	0.000000e+00	0.000000e+00	1.530031e-01	3.193665e+00	3.937431e-01	2.432550e-02	3.180187e+00	3.937066e-01
.07	0.000000e+00	0.000000e+00	0.000000e+00	-6.835615e-04	2.721530e+00	3.813390e-01	8.052065e-02	2.716620e+00	3.813355e-01
.08	0.000000e+00	0.000000e+00	0.000000e+00	1.836237e-02	2.340951e+00	3.692837e-01	-1.369807e-02	2.335188e+00	3.692680e-01
.09	0.000000e+00	0.000000e+00	0.000000e+00	-2.013083e-03	2.022990e+00	3.574989e-01	1.690877e-02	2.019629e+00	3.574893e-01
.10	0.000000e+00	0.000000e+00	0.000000e+00	2.388466e-03	1.757096e+00	3.459945e-01	-6.106667e-03	1.754103e+00	3.459834e-01
.11	0.000000e+00	0.000000e+00	0.000000e+00	-4.811758e-04	1.531565e+00	3.347460e-01	4.260188e-03	1.529476e+00	3.347365e-01
.12	0.000000e+00	0.000000e+00	0.000000e+00	3.289018e-04	1.339289e+00	3.237442e-01	-1.989997e-03	1.337582e+00	3.237349e-01
.13	0.000000e+00	0.000000e+00	0.000000e+00	-8.833151e-05	1.174162e+00	3.129747e-01	1.169624e-03	1.172890e+00	3.129662e-01
.14	0.000000e+00	0.000000e+00	0.000000e+00	4.656558e-05	1.031688e+00	3.024262e-01	-5.981473e-04	1.030681e+00	3.024182e-01
.15	0.000000e+00	0.000000e+00	0.000000e+00	-1.444351e-05	9.081925e-01	2.920873e-01	3.313803e-04	9.074275e-01	2.920798e-01
.16	0.000000e+00	0.000000e+00	0.000000e+00	6.580836e-06	8.007626e-01	2.819473e-01	-1.747446e-04	8.001696e-01	2.819402e-01
.17	0.000000e+00	0.000000e+00	0.000000e+00	-2.176311e-06	7.070071e-01	2.719961e-01	9.471751e-05	7.065587e-01	2.719894e-01
.18	0.000000e+00	0.000000e+00	0.000000e+00	8.995496e-07	6.249642e-01	2.622241e-01	-5.042187e-05	6.246256e-01	2.622178e-01
.19	0.000000e+00	0.000000e+00	0.000000e+00	-3.002643e-07	5.530005e-01	2.526222e-01	2.708629e-05	5.527514e-01	2.526164e-01
.20	0.000000e+00	0.000000e+00	0.000000e+00	1.136368e-07	4.897487e-01	2.431818e-01	-1.444876e-05	4.895693e-01	2.431763e-01
.21	0.000000e+00	0.000000e+00	0.000000e+00	-3.606580e-08	4.340541e-01	2.338945e-01	7.727486e-06	4.339308e-01	2.338894e-01
.22	0.000000e+00	0.000000e+00	0.000000e+00	1.195645e-08	3.849364e-01	2.247526e-01	-4.119971e-06	3.848570e-01	2.247478e-01
.23	0.000000e+00	0.000000e+00	0.000000e+00	-3.091990e-09	3.415583e-01	2.157486e-01	2.197285e-06	3.415137e-01	2.157441e-01
.24	0.000000e+00	0.000000e+00	0.000000e+00	6.274870e-10	3.032011e-01	2.068751e-01	-1.169859e-06	3.031837e-01	2.068709e-01
.25	0.000000e+00	0.000000e+00	0.000000e+00	7.461587e-11	2.692452e-01	1.981254e-01	6.225421e-07	2.692490e-01	1.981215e-01
.26	0.000000e+00	0.000000e+00	0.000000e+00	-1.632069e-10	2.391547e-01	1.894929e-01	-3.308848e-07	2.391746e-01	1.894892e-01
.27	0.000000e+00	0.000000e+00	0.000000e+00	1.295319e-10	2.124638e-01	1.809711e-01	1.757316e-07	2.124958e-01	1.809677e-01
.28	0.000000e+00	0.000000e+00	0.000000e+00	-7.937960e-11	1.887669e-01	1.725541e-01	-9.323385e-08	1.888077e-01	1.725508e-01
.29	0.000000e+00	0.000000e+00	0.000000e+00	4.459910e-11	1.677095e-01	1.642359e-01	4.942155e-08	1.677566e-01	1.642329e-01
.30	0.000000e+00	0.000000e+00	0.000000e+00	-2.337716e-11	1.489812e-01	1.560109e-01	-2.617171e-08	1.490325e-01	1.560080e-01
.31	0.000000e+00	0.000000e+00	0.000000e+00	1.195805e-11	1.323094e-01	1.478735e-01	1.384658e-08	1.323631e-01	1.478709e-01
.32	0.000000e+00	0.000000e+00	0.000000e+00	-5.589521e-12	1.174541e-01	1.398186e-01	-7.318760e-09	1.175087e-01	1.398162e-01
.33	0.000000e+00	0.000000e+00	0.000000e+00	2.758146e-12	1.042036e-01	1.318411e-01	3.864705e-09	1.042582e-01	1.318388e-01
.34	0.000000e+00	0.000000e+00	0.000000e+00	-1.207116e-12	9.237087e-02	1.239358e-01	-2.038949e-09	9.242456e-02	1.239337e-01
.35	0.000000e+00	0.000000e+00	0.000000e+00	3.928740e-13	8.179024e-02	1.160980e-01	1.074247e-09	8.184230e-02	1.160961e-01
.36	0.000000e+00	0.000000e+00	0.000000e+00	-3.453592e-13	7.231460e-02	1.083231e-01	-5.657942e-10	7.236449e-02	1.083213e-01
.37	0.000000e+00	0.000000e+00	0.000000e+00	-1.105844e-13	6.381305e-02	1.006063e-01	2.975905e-10	6.386036e-02	1.006047e-01
.38	0.000000e+00	0.000000e+00	0.000000e+00	-1.590630e-14	5.616886e-02	9.294338e-02	-1.563880e-10	5.621326e-02	9.294188e-02
.39	0.000000e+00	0.000000e+00	0.000000e+00	-1.928425e-13	4.927760e-02	8.532982e-02	8.217056e-11	4.931886e-02	8.532846e-02
.40	0.000000e+00	0.000000e+00	0.000000e+00	1.276221e-13	4.304557e-02	7.776139e-02	-4.324663e-11	4.308352e-02	7.776016e-02
.41	0.000000e+00	0.000000e+00	0.000000e+00	-2.537218e-13	3.738840e-02	7.023390e-02	2.255349e-11	3.742290e-02	7.023280e-02
.42	0.000000e+00	0.000000e+00	0.000000e+00	4.138393e-13	3.222976e-02	6.274323e-02	-1.176260e-11	3.226073e-02	6.274225e-02
.43	0.000000e+00	0.000000e+00	0.000000e+00	-7.244610e-13	2.750031e-02	5.528533e-02	5.763676e-12	2.752769e-02	5.528448e-02
.44	0.000000e+00	0.000000e+00	0.000000e+00	8.021889e-14	2.313665e-02	4.785621e-02	-3.369133e-12	2.316041e-02	4.785548e-02
.45	0.000000e+00	0.000000e+00	0.000000e+00	-2.309987e-13	1.908045e-02	4.045193e-02	1.622017e-12	1.910056e-02	4.045132e-02
.46	0.000000e+00	0.000000e+00	0.000000e+00	1.927043e-13	1.527759e-02	3.306860e-02	-1.115789e-12	1.529404e-02	3.306810e-02
.47	0.000000e+00	0.000000e+00	0.000000e+00	-5.739325e-13	1.167746e-02	2.570236e-02	2.512613e-13	1.169025e-02	2.570197e-02
.48	0.000000e+00	0.000000e+00	0.000000e+00	8.260176e-13	8.232199e-03	1.834938e-02	-2.871932e-13	8.241334e-03	1.834910e-02
.49	0.000000e+00	0.000000e+00	0.000000e+00	-5.759805e-13	4.896076e-03	1.100585e-02	1.464451e-13	4.901556e-03	1.100568e-02
.50	0.000000e+00	0.000000e+00	0.000000e+00	2.198649e-13	1.624848e-03	3.667987e-03	-2.499458e-13	1.626674e-03	3.667932e-03
.51	0.000000e+00	0.000000e+00	0.000000e+00	3.869271e-13	-1.624848e-03	-3.667987e-03	4.153187e-13	-1.626674e-03	-3.667932e-03
.52	0.000000e+00	0.000000e+00	0.000000e+00	-5.137277e-14	-4.896076e-03	-1.100585e-02	1.723885e-13	-4.901556e-03	-1.100568e-02
.53	0.000000e+00	0.000000e+00	0.000000e+00	-1.881657e-14	-8.232199e-03	-1.834938e-02	1.440939e-13	-8.241334e-03	-1.834910e-02
.54	0.000000e+00	0.000000e+00	0.000000e+00	-1.120642e-13	-1.167746e-02	-2.570236e-02	-8.926308e-13	-1.169025e-02	-2.570197e-02
.55	0.000000e+00	0.000000e+00	0.000000e+00	-5.838755e-13	-1.527759e-02	-3.306860e-02	9.111218e-13	-1.529404e-02	-3.306810e-02
.56	0.000000e+00	0.000000e+00	0.000000e+00	5.044423e-13	-1.908045e-02	-4.045193e-02	-1.437832e-12	-1.910056e-02	-4.045132e-02
.57	0.000000e+00	0.000000e+00	0.000000e+00	-5.165809e-13	-2.313665e-02	-4.785621e-02	2.948594e-12	-2.316041e-02	-4.785548e-02
.58	0.000000e+00	0.000000e+00	0.000000e+00	-1.434239e-14	-2.750031e-02	-5.528533e-02	-6.647607e-12	-2.752769e-02	-5.528448e-02
.59	0.000000e+00	0.000000e+00	0.000000e+00	-2.327348e-13	-3.222976e-02	-6.274323e-02	1.195351e-11	-3.226073e-02	-6.274225e-02
.60	0.000000e+00	0.000000e+00	0.000000e+00	3.442018e-13	-3.738840e-02	-7.023390e-02	-2.261204e-11	-3.742290e-02	-7.023280e-02
.61	0.000000e+00	0.000000e+00	0.000000e+00	1.395600e-13	-4.304557e-02	-7.776139e-02	4.292855e-11	-4.308352e-02	-7.776016e-02
.62	0.000000e+00	0.000000e+00	0.000000e+00	1.000684e-13	-4.927760e-02	-8.532982e-02	-8.165016e-11	-4.931886e-02	-8.532846e-02
.63	0.000000e+00	0.000000e+00	0.000000e+00	-4.261479e-13	-5.616886e-02	-9.294338e-02	1.561442e-10	-5.621326e-02	-9.294188e-02
.64	0.000000e+00	0.000000e+00	0.000000e+00	4.074677e-13	-6.381305e-02	-1.006063e-01	-2.974376e-10	-6.386036e-02	-1.006047e-01
.65	0.000000e+00	0.000000e+00	0.000000e+00	1.453040e-13	-7.231460e-02	-1.083231e-01	5.659000e-10	-7.236449e-02	-1.083213e-01
.66	0.000000e+00	0.000000e+00	0.000000e+00	-8.911562e-13	-8.179024e-02	-1.160980e-01	-1.075126e-09	-8.184230e-02	-1.160961e-01
.67	0.000000e+00	0.000000e+00	0.000000e+00	2.149301e-12	-9.237087e-02	-1.239358e-01	2.038624e-09	-9.242456e-02	-1.239337e-01
.68	0.000000e+00	0.000000e+00	0.000000e+00	-3.739584e-12	-1.042036e-01	-1.318411e-01	-3.864090e-09	-1.042582e-01	-1.318388e-01
.69	0.000000e+00	0.000000e+00	0.000000e+00	6.547205e-12	-1.174541e-01	-1.398186e-01	7.318747e-09	-1.175087e-01	-1.398162e-01
.70	0.000000e+00	0.000000e+00	0.000000e+00	-1.234579e-11	-1.323094e-01	-1.478735e-01	-1.384656e-08	-1.323631e-01	-1.478709e-01
.71	0.000000e+00	0.000000e+00	0.000000e+00	2.344079e-11	-1.489812e-01	-1.560109e-01	2.617117e-08	-1.490325e-01	-1.560080e-01
.72	0.000000e+00	0.000000e+00	0.000000e+00	-4.491166e-11	-1.677095e-01	-1.642359e-01	-4.942059e-08	-1.677566e-01	-1.642329e-01
.73	0.000000e+00	0.000000e+00	0.000000e+00	7.986337e-11	-1.887669e-01	-1.725541e-01	9.323367e-08	-1.888077e-01	-1.725508e-01
.74	0.000000e+00	0.000000e+00	0.000000e+00	-1.293263e-10	-2.124638e-01	-1.809711e-01	-1.757313e-07	-2.124958e-01	-1.809677e-01
.75	0.000000e+00	0.000000e+00	0.000000e+00	1.625001e-10	-2.391547e-01	-1.894929e-01	3.308853e-07	-2.391746e-01	-1.894892e-01
.76	0.000000e+00	0.000000e+00	0.000000e+00	-7.425161e-11	-2.692452e-01	-1.981254e-01	-6.225417e-07	-2.692490e-01	-1.981215e-01
.77	0.000000e+00	0.000000e+00	0.000000e+00	-6.278591e-10	-3.032011e-01	-2.068751e-01	1.169859e-06	-3.031837e-01	-2.068709e-01
.78	0.000000e+00	0.000000e+00	0.000000e+00	3.091956e-09	-3.415583e-01	-2.157486e-01	-2.197284e-06	-3.415137e-01	-2.157441e-01
.79	0.000000e+00	0.000000e+00	0.000000e+00	-1.195687e-08	-3.849364e-01	-2.247526e-01	4.119971e-06	-3.848570e-01	-2.247478e-01
.80	0.000000e+00	0.000000e+00	0.000000e+00	3.606622e-08	-4.340541e-01	-2.338945e-01	-7.727485e-06	-4.339308e-01	-2.338894e-01
.81	0.000000e+00	0.000000e+00	0.000000e+00	-1.136375e-07	-4.897487e-01	-2.431818e-01	1.444876e-05	-4.895693e-01	-2.431763e-01
.82	0.000000e+00	0.000000e+00	0.000000e+00	3.002650e-07	-5.530005e-01	-2.526222e-01	-2.708629e-05	-5.527514e-01	-2.526164e-01
.83	0.000000e+00	0.000000e+00	0.000000e+00	-8.995492e-07	-6.249642e-01	-2.622241e-01	5.042187e-05	-6.246256e-01	-2.622178e-01
.84	0.000000e+00	0.000000e+00	0.000000e+00	2.176310e-06	-7.070071e-01	-2.719961e-01	-9.471751e-05	-7.065587e-01	-2.719894e-01
.85	0.000000e+00	0.000000e+00	0.000000e+00	-6.580836e-06	-8.007626e-01	-2.819473e-01	1.747446e-04	-8.001696e-01	-2.819402e-01
.86	0.000000e+00	0.000000e+00	0.000000e+00	1.444351e-05	-9.081925e-01	-2.920873e-01	-3.313803e-04	-9.074275e-01	-2.920798e-01
.87	0.000000e+00	0.000000e+00	0.000000e+00	-4.656558e-05	-1.031688e+00	-3.024262e-01	5.981473e-04	-1.030681e+00	-3.024182e-01
.88	0.000000e+00	0.000000e+00	0.000000e+00	8.833151e-05	-1.174162e+00	-3.129747e-01	-1.169624e-03	-1.172890e+00	-3.129662e-01
.89	0.000000e+00	0.000000e+00	0.000000e+00	-3.289018e-04	-1.339289e+00	-3.237442e-01	1.989997e-03	-1.337582e+00	-3.237349e-01
.90	0.000000e+00	0.000000e+00	0.000000e+00	4.811758e-04	-1.531565e+00	-3.347460e-01	-4.260188e-03	-1.529476e+00	-3.347365e-01
.91	0.000000e+00	0.000000e+00	0.000000e+00	-2.388466e-03	-1.757096e+00	-3.459945e-01	6.106667e-03	-1.754103e+00	-3.459834e-01
.92	0.000000e+00	0.000000e+00	0.000000e+00	2.013083e-03	-2.022990e+00	-3.574989e-01	-1.690877e-02	-2.019629e+00	-3.574893e-01
.93	0.000000e+00	0.000000e+00	0.000000e+00	-1.836237e-02	-2.340951e+00	-3.692837e-01	1.369807e-02	-2.335188e+00	-3.692680e-01
.94	0.000000e+00	0.000000e+00	0.000000e+00	6.835615e-04	-2.721530e+00	-3.813390e-01	-8.052065e-02	-2.716620e+00	-3.813355e-01
.95	0.000000e+00	0.000000e+00	0.000000e+00	-1.530031e-01	-3.193665e+00	-3.937431e-01	-2.432550e-02	-3.180187e+00	-3.937066e-01
.96	0.000000e+00	0.000000e+00	0.000000e+00	-1.325612e-01	-3.765174e+00	-4.063600e-01	-4.997725e-01	-3.761514e+00	-4.064013e-01
.97	0.000000e+00	0.000000e+00	0.000000e+00	-1.406407e+00	-4.536765e+00	-4.195868e-01	-7.972979e-01	-4.494170e+00	-4.194332e-01
.98	0.000000e+00	0.000000e+00	0.000000e+00	-2.426748e+00	-5.451070e+00	-4.325008e-01	-4.006607e+00	-5.474513e+00	-4.328308e-01
.99	0.000000e+00	0.000000e+00	0.000000e+00	-1.765234e+01	-7.025805e+00	-4.476893e-01	-1.137265e+01	-6.806745e+00	-4.466022e-01
1.00	0.000000e+00	0.000000e+00	0.000000e+00	-2.560650e+01	-7.641793e+00	-4.529253e-01	-4.614545e+01	-8.731669e+00	-4.607551e-01


==> linearQuadraticCubicl01l1l10Forh0.01FStrue.strain.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1									
.01	6.308145e-02	-1.371724e-01	-1.396779e-01	1.406635e-01	1.708964e-02	6.230574e-06	1.437028e-01	1.799334e-02	2.719259e-08
.02	3.557794e-01	2.834201e-01	2.825148e-01	4.116313e-01	9.478746e-02	4.583876e-03	4.248855e-01	9.624770e-02	4.582492e-03
.03	5.651765e-01	5.843136e-01	5.845530e-01	4.956371e-01	1.571074e-01	9.026635e-03	4.896203e-01	1.578544e-01	9.023739e-03
.04	5.097986e-01	5.047383e-01	5.046750e-01	5.121071e-01	2.073493e-01	1.333033e-02	5.126520e-01	2.079598e-01	1.332779e-02
.05	5.244415e-01	5.257794e-01	5.257961e-01	5.193460e-01	2.490970e-01	1.750128e-02	5.179145e-01	2.494971e-01	1.749838e-02
.06	5.205704e-01	5.202167e-01	5.202123e-01	5.204916e-01	2.841356e-01	2.154200e-02	5.206584e-01	2.844439e-01	2.153905e-02
.07	5.215936e-01	5.216871e-01	5.216882e-01	5.212319e-01	3.139243e-01	2.545626e-02	5.209414e-01	3.141447e-01	2.545314e-02
.08	5.213232e-01	5.212985e-01	5.212982e-01	5.212893e-01	3.394309e-01	2.924705e-02	5.213536e-01	3.395971e-01	2.924381e-02
.09	5.213946e-01	5.214012e-01	5.214012e-01	5.213716e-01	3.614220e-01	3.291742e-02	5.213098e-01	3.615434e-01	3.291407e-02
.10	5.213758e-01	5.213740e-01	5.213740e-01	5.213698e-01	3.804751e-01	3.647020e-02	5.213908e-01	3.805646e-01	3.646674e-02
.11	5.213807e-01	5.213812e-01	5.213812e-01	5.213798e-01	3.970535e-01	3.990807e-02	5.213652e-01	3.971178e-01	3.990450e-02
.12	5.213794e-01	5.213793e-01	5.213793e-01	5.213785e-01	4.115275e-01	4.323357e-02	5.213848e-01	4.115729e-01	4.322992e-02
.13	5.213798e-01	5.213798e-01	5.213798e-01	5.213798e-01	4.242008e-01	4.644914e-02	5.213761e-01	4.242313e-01	4.644539e-02
.14	5.213797e-01	5.213797e-01	5.213797e-01	5.213796e-01	4.353240e-01	4.955704e-02	5.213814e-01	4.353431e-01	4.955321e-02
.15	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.451067e-01	5.255946e-02	5.213787e-01	4.451169e-01	5.255555e-02
.16	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.537253e-01	5.545846e-02	5.213802e-01	4.537288e-01	5.545448e-02
.17	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.613296e-01	5.825600e-02	5.213794e-01	4.613279e-01	5.825195e-02
.18	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.680476e-01	6.095393e-02	5.213799e-01	4.680419e-01	6.094982e-02
.19	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.739890e-01	6.355403e-02	5.213796e-01	4.739804e-01	6.354985e-02
.20	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.792486e-01	6.605796e-02	5.213797e-01	4.792379e-01	6.605372e-02
.21	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.839083e-01	6.846731e-02	5.213797e-01	4.838961e-01	6.846302e-02
.22	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.880395e-01	7.078359e-02	5.213797e-01	4.880262e-01	7.077925e-02
.23	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.917041e-01	7.300823e-02	5.213797e-01	4.916903e-01	7.300384e-02
.24	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.949565e-01	7.514258e-02	5.213797e-01	4.949424e-01	7.513816e-02
.25	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.978442e-01	7.718794e-02	5.213797e-01	4.978300e-01	7.718347e-02
.26	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.004088e-01	7.914551e-02	5.213797e-01	5.003947e-01	7.914100e-02
.27	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.026871e-01	8.101645e-02	5.213797e-01	5.026732e-01	8.101191e-02
.28	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.047111e-01	8.280185e-02	5.213797e-01	5.046977e-01	8.279727e-02
.29	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.065094e-01	8.450273e-02	5.213797e-01	5.064964e-01	8.449812e-02
.30	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.081070e-01	8.612006e-02	5.213797e-01	5.080945e-01	8.611542e-02
.31	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.095261e-01	8.765476e-02	5.213797e-01	5.095141e-01	8.765009e-02
.32	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.107861e-01	8.910768e-02	5.213797e-01	5.107746e-01	8.910299e-02
.33	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.119043e-01	9.047964e-02	5.213797e-01	5.118934e-01	9.047492e-02
.34	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.128960e-01	9.177138e-02	5.213797e-01	5.128856e-01	9.176664e-02
.35	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.137746e-01	9.298362e-02	5.213797e-01	5.137648e-01	9.297886e-02
.36	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.145520e-01	9.411701e-02	5.213797e-01	5.145427e-01	9.411223e-02
.37	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.152388e-01	9.517216e-02	5.213797e-01	5.152299e-01	9.516736e-02
.38	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.158441e-01	9.614964e-02	5.213797e-01	5.158357e-01	9.614483e-02
.39	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.163760e-01	9.704997e-02	5.213797e-01	5.163681e-01	9.704514e-02
.40	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.168418e-01	9.787363e-02	5.213797e-01	5.168343e-01	9.786879e-02
.41	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.172476e-01	9.862104e-02	5.213797e-01	5.172404e-01	9.861619e-02
.42	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.175988e-01	9.929262e-02	5.213797e-01	5.175920e-01	9.928775e-02
.43	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.179001e-01	9.988869e-02	5.213797e-01	5.178936e-01	9.988382e-02
.44	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.181556e-01	1.004096e-01	5.213797e-01	5.181493e-01	1.004047e-01
.45	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.183686e-01	1.008556e-01	5.213797e-01	5.183625e-01	1.008507e-01
.46	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.185419e-01	1.012269e-01	5.213797e-01	5.185360e-01	1.012220e-01
.47	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.186779e-01	1.015237e-01	5.213797e-01	5.186722e-01	1.015188e-01
.48	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.187783e-01	1.017462e-01	5.213797e-01	5.187727e-01	1.017413e-01
.49	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.188446e-01	1.018944e-01	5.213797e-01	5.188390e-01	1.018895e-01
.50	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.188775e-01	1.019685e-01	5.213797e-01	5.188720e-01	1.019636e-01
.51	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.188775e-01	1.019685e-01	5.213797e-01	5.188720e-01	1.019636e-01
.52	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.188446e-01	1.018944e-01	5.213797e-01	5.188390e-01	1.018895e-01
.53	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.187783e-01	1.017462e-01	5.213797e-01	5.187727e-01	1.017413e-01
.54	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.186779e-01	1.015237e-01	5.213797e-01	5.186722e-01	1.015188e-01
.55	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.185419e-01	1.012269e-01	5.213797e-01	5.185360e-01	1.012220e-01
.56	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.183686e-01	1.008556e-01	5.213797e-01	5.183625e-01	1.008507e-01
.57	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.181556e-01	1.004096e-01	5.213797e-01	5.181493e-01	1.004047e-01
.58	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.179001e-01	9.988869e-02	5.213797e-01	5.178936e-01	9.988382e-02
.59	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.175988e-01	9.929262e-02	5.213797e-01	5.175920e-01	9.928775e-02
.60	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.172476e-01	9.862104e-02	5.213797e-01	5.172404e-01	9.861619e-02
.61	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.168418e-01	9.787363e-02	5.213797e-01	5.168343e-01	9.786879e-02
.62	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.163760e-01	9.704997e-02	5.213797e-01	5.163681e-01	9.704514e-02
.63	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.158441e-01	9.614964e-02	5.213797e-01	5.158357e-01	9.614483e-02
.64	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.152388e-01	9.517216e-02	5.213797e-01	5.152299e-01	9.516736e-02
.65	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.145520e-01	9.411701e-02	5.213797e-01	5.145427e-01	9.411223e-02
.66	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.137746e-01	9.298362e-02	5.213797e-01	5.137648e-01	9.297886e-02
.67	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.128960e-01	9.177138e-02	5.213797e-01	5.128856e-01	9.176664e-02
.68	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.119043e-01	9.047964e-02	5.213797e-01	5.118934e-01	9.047492e-02
.69	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.107861e-01	8.910768e-02	5.213797e-01	5.107746e-01	8.910299e-02
.70	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.095261e-01	8.765476e-02	5.213797e-01	5.095141e-01	8.765009e-02
.71	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.081070e-01	8.612006e-02	5.213797e-01	5.080945e-01	8.611542e-02
.72	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.065094e-01	8.450273e-02	5.213797e-01	5.064964e-01	8.449812e-02
.73	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.047111e-01	8.280185e-02	5.213797e-01	5.046977e-01	8.279727e-02
.74	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.026871e-01	8.101645e-02	5.213797e-01	5.026732e-01	8.101191e-02
.75	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	5.004088e-01	7.914551e-02	5.213797e-01	5.003947e-01	7.914100e-02
.76	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.978442e-01	7.718794e-02	5.213797e-01	4.978300e-01	7.718347e-02
.77	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.949565e-01	7.514258e-02	5.213797e-01	4.949424e-01	7.513816e-02
.78	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.917041e-01	7.300823e-02	5.213797e-01	4.916903e-01	7.300384e-02
.79	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.880395e-01	7.078359e-02	5.213797e-01	4.880262e-01	7.077925e-02
.80	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.839083e-01	6.846731e-02	5.213797e-01	4.838961e-01	6.846302e-02
.81	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.792486e-01	6.605796e-02	5.213797e-01	4.792379e-01	6.605372e-02
.82	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.739890e-01	6.355403e-02	5.213796e-01	4.739804e-01	6.354985e-02
.83	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.680476e-01	6.095393e-02	5.213799e-01	4.680419e-01	6.094982e-02
.84	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.613296e-01	5.825600e-02	5.213794e-01	4.613279e-01	5.825195e-02
.85	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.537253e-01	5.545846e-02	5.213802e-01	4.537288e-01	5.545448e-02
.86	5.213797e-01	5.213797e-01	5.213797e-01	5.213797e-01	4.451067e-01	5.255946e-02	5.213787e-01	4.451169e-01	5.255555e-02
.87	5.213797e-01	5.213797e-01	5.213797e-01	5.213796e-01	4.353240e-01	4.955704e-02	5.213814e-01	4.353431e-01	4.955321e-02
.88	5.213798e-01	5.213798e-01	5.213798e-01	5.213798e-01	4.242008e-01	4.644914e-02	5.213761e-01	4.242313e-01	4.644539e-02
.89	5.213794e-01	5.213793e-01	5.213793e-01	5.213785e-01	4.115275e-01	4.323357e-02	5.213848e-01	4.115729e-01	4.322992e-02
.90	5.213807e-01	5.213812e-01	5.213812e-01	5.213798e-01	3.970535e-01	3.990807e-02	5.213652e-01	3.971178e-01	3.990450e-02
.91	5.213758e-01	5.213740e-01	5.213740e-01	5.213698e-01	3.804751e-01	3.647020e-02	5.213908e-01	3.805646e-01	3.646674e-02
.92	5.213946e-01	5.214012e-01	5.214012e-01	5.213716e-01	3.614220e-01	3.291742e-02	5.213098e-01	3.615434e-01	3.291407e-02
.93	5.213232e-01	5.212985e-01	5.212982e-01	5.212893e-01	3.394309e-01	2.924705e-02	5.213536e-01	3.395971e-01	2.924381e-02
.94	5.215936e-01	5.216871e-01	5.216882e-01	5.212319e-01	3.139243e-01	2.545626e-02	5.209414e-01	3.141447e-01	2.545314e-02
.95	5.205704e-01	5.202167e-01	5.202123e-01	5.204916e-01	2.841356e-01	2.154200e-02	5.206584e-01	2.844439e-01	2.153905e-02
.96	5.244415e-01	5.257794e-01	5.257961e-01	5.193460e-01	2.490970e-01	1.750128e-02	5.179145e-01	2.494971e-01	1.749838e-02
.97	5.097986e-01	5.047383e-01	5.046750e-01	5.121071e-01	2.073493e-01	1.333033e-02	5.126520e-01	2.079598e-01	1.332779e-02
.98	5.651765e-01	5.843136e-01	5.845530e-01	4.956371e-01	1.571074e-01	9.026635e-03	4.896203e-01	1.578544e-01	9.023739e-03
.99	3.557794e-01	2.834201e-01	2.825148e-01	4.116313e-01	9.478746e-02	4.583876e-03	4.248855e-01	9.624770e-02	4.582492e-03
1.00	6.308145e-02	-1.371724e-01	-1.396779e-01	1.406635e-01	1.708964e-02	6.230574e-06	1.437028e-01	1.799334e-02	2.719259e-08


==> linearQuadraticCubicl01l1l10Forh0.01FStrue.u.dat <==
xval	lel100_l001	lel100_l01	lel100_l1	qel100_l001	qel100_l01	qel100_l1	cel100_l001	cel100_l01	cel100_l1									
.01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
.02	1.651977e-03	7.262458e-05	5.286461e-05	2.986138e-03	5.783905e-04	2.328880e-05	3.223977e-03	5.942201e-04	2.326480e-05
.03	6.918439e-03	5.339086e-03	5.319326e-03	7.679453e-03	1.862918e-03	9.214997e-05	7.904830e-03	1.888906e-03	9.210025e-05
.04	1.218490e-02	1.060555e-02	1.058579e-02	1.278198e-02	3.711799e-03	2.051777e-04	1.299068e-02	3.744714e-03	2.051006e-04
.05	1.745136e-02	1.587201e-02	1.585225e-02	1.800029e-02	6.023538e-03	3.610050e-04	1.819973e-02	6.061354e-03	3.608992e-04
.06	2.271782e-02	2.113847e-02	2.111871e-02	2.325251e-02	8.721580e-03	5.583018e-04	2.344807e-02	8.762944e-03	5.581658e-04
.07	2.798429e-02	2.640493e-02	2.638517e-02	2.851475e-02	1.174610e-02	7.957728e-04	2.870872e-02	1.179007e-02	7.956052e-04
.08	3.325075e-02	3.167139e-02	3.165163e-02	3.377996e-02	1.504914e-02	1.072155e-03	3.397334e-02	1.509503e-02	1.071955e-03
.09	3.851721e-02	3.693786e-02	3.691810e-02	3.904605e-02	1.859151e-02	1.386218e-03	3.923921e-02	1.863882e-02	1.385984e-03
.10	4.378367e-02	4.220432e-02	4.218456e-02	4.431240e-02	2.234074e-02	1.736759e-03	4.450549e-02	2.238910e-02	1.736490e-03
.11	4.905013e-02	4.747078e-02	4.745102e-02	4.957883e-02	2.626958e-02	2.122604e-03	4.977189e-02	2.631870e-02	2.122299e-03
.12	5.431659e-02	5.273724e-02	5.271748e-02	5.484528e-02	3.035496e-02	2.542605e-03	5.503833e-02	3.040462e-02	2.542263e-03
.13	5.958306e-02	5.800370e-02	5.798394e-02	6.011174e-02	3.457722e-02	2.995640e-03	6.030479e-02	3.462726e-02	2.995260e-03
.14	6.484952e-02	6.327016e-02	6.325040e-02	6.537820e-02	3.891947e-02	3.480610e-03	6.557125e-02	3.896975e-02	3.480191e-03
.15	7.011598e-02	6.853663e-02	6.851687e-02	7.064466e-02	4.336714e-02	3.996438e-03	7.083771e-02	4.341757e-02	3.995980e-03
.16	7.538244e-02	7.380309e-02	7.378333e-02	7.591112e-02	4.790761e-02	4.542069e-03	7.610417e-02	4.795810e-02	4.541572e-03
.17	8.064890e-02	7.906955e-02	7.904979e-02	8.117759e-02	5.252990e-02	5.116469e-03	8.137063e-02	5.258040e-02	5.115931e-03
.18	8.591536e-02	8.433601e-02	8.431625e-02	8.644405e-02	5.722442e-02	5.718623e-03	8.663709e-02	5.727488e-02	5.718043e-03
.19	9.118183e-02	8.960247e-02	8.958271e-02	9.171051e-02	6.198280e-02	6.347533e-03	9.190355e-02	6.203318e-02	6.346911e-03
.20	9.644829e-02	9.486893e-02	9.484917e-02	9.697697e-02	6.679767e-02	7.002219e-03	9.717001e-02	6.684795e-02	7.001555e-03
.21	1.017147e-01	1.001354e-01	1.001156e-01	1.022434e-01	7.166257e-02	7.681719e-03	1.024365e-01	7.171274e-02	7.681011e-03
.22	1.069812e-01	1.054019e-01	1.053821e-01	1.075099e-01	7.657182e-02	8.385084e-03	1.077029e-01	7.662185e-02	8.384333e-03
.23	1.122477e-01	1.106683e-01	1.106486e-01	1.127764e-01	8.152038e-02	9.111382e-03	1.129694e-01	8.157028e-02	9.110587e-03
.24	1.175141e-01	1.159348e-01	1.159150e-01	1.180428e-01	8.650384e-02	9.859693e-03	1.182359e-01	8.655360e-02	9.858854e-03
.25	1.227806e-01	1.212012e-01	1.211815e-01	1.233093e-01	9.151828e-02	1.062911e-02	1.235023e-01	9.156789e-02	1.062823e-02
.26	1.280471e-01	1.264677e-01	1.264479e-01	1.285757e-01	9.656022e-02	1.141875e-02	1.287688e-01	9.660969e-02	1.141782e-02
.27	1.333135e-01	1.317342e-01	1.317144e-01	1.338422e-01	1.016266e-01	1.222772e-02	1.340352e-01	1.016759e-01	1.222675e-02
.28	1.385800e-01	1.370006e-01	1.369809e-01	1.391087e-01	1.067147e-01	1.305516e-02	1.393017e-01	1.067638e-01	1.305414e-02
.29	1.438464e-01	1.422671e-01	1.422473e-01	1.443751e-01	1.118220e-01	1.390020e-02	1.445682e-01	1.118711e-01	1.389913e-02
.30	1.491129e-01	1.475336e-01	1.475138e-01	1.496416e-01	1.169465e-01	1.476200e-02	1.498346e-01	1.169954e-01	1.476089e-02
.31	1.543794e-01	1.528000e-01	1.527803e-01	1.549080e-01	1.220862e-01	1.563972e-02	1.551011e-01	1.221350e-01	1.563856e-02
.32	1.596458e-01	1.580665e-01	1.580467e-01	1.601745e-01	1.272394e-01	1.653253e-02	1.603676e-01	1.272881e-01	1.653132e-02
.33	1.649123e-01	1.633329e-01	1.633132e-01	1.654410e-01	1.324046e-01	1.743960e-02	1.656340e-01	1.324532e-01	1.743835e-02
.34	1.701788e-01	1.685994e-01	1.685796e-01	1.707074e-01	1.375805e-01	1.836013e-02	1.709005e-01	1.376290e-01	1.835883e-02
.35	1.754452e-01	1.738659e-01	1.738461e-01	1.759739e-01	1.427658e-01	1.929330e-02	1.761669e-01	1.428141e-01	1.929195e-02
.36	1.807117e-01	1.791323e-01	1.791126e-01	1.812404e-01	1.479594e-01	2.023832e-02	1.814334e-01	1.480077e-01	2.023692e-02
.37	1.859781e-01	1.843988e-01	1.843790e-01	1.865068e-01	1.531605e-01	2.119439e-02	1.866999e-01	1.532086e-01	2.119295e-02
.38	1.912446e-01	1.896652e-01	1.896455e-01	1.917733e-01	1.583680e-01	2.216073e-02	1.919663e-01	1.584161e-01	2.215923e-02
.39	1.965111e-01	1.949317e-01	1.949119e-01	1.970397e-01	1.635813e-01	2.313655e-02	1.972328e-01	1.636293e-01	2.313501e-02
.40	2.017775e-01	2.001982e-01	2.001784e-01	2.023062e-01	1.687996e-01	2.412108e-02	2.024992e-01	1.688476e-01	2.411948e-02
.41	2.070440e-01	2.054646e-01	2.054449e-01	2.075727e-01	1.740224e-01	2.511354e-02	2.077657e-01	1.740702e-01	2.511190e-02
.42	2.123104e-01	2.107311e-01	2.107113e-01	2.128391e-01	1.792489e-01	2.611316e-02	2.130322e-01	1.792967e-01	2.611148e-02
.43	2.175769e-01	2.159976e-01	2.159778e-01	2.181056e-01	1.844787e-01	2.711919e-02	2.182986e-01	1.845265e-01	2.711746e-02
.44	2.228434e-01	2.212640e-01	2.212443e-01	2.233721e-01	1.897114e-01	2.813086e-02	2.235651e-01	1.897590e-01	2.812908e-02
.45	2.281098e-01	2.265305e-01	2.265107e-01	2.286385e-01	1.949464e-01	2.914742e-02	2.288316e-01	1.949940e-01	2.914558e-02
.46	2.333763e-01	2.317969e-01	2.317772e-01	2.339050e-01	2.001833e-01	3.016810e-02	2.340980e-01	2.002309e-01	3.016621e-02
.47	2.386428e-01	2.370634e-01	2.370436e-01	2.391714e-01	2.054218e-01	3.119215e-02	2.393645e-01	2.054693e-01	3.119022e-02
.48	2.439092e-01	2.423299e-01	2.423101e-01	2.444379e-01	2.106616e-01	3.221883e-02	2.446309e-01	2.107090e-01	3.221685e-02
.49	2.491757e-01	2.475963e-01	2.475766e-01	2.497044e-01	2.159021e-01	3.324738e-02	2.498974e-01	2.159495e-01	3.324535e-02
.50	2.544421e-01	2.528628e-01	2.528430e-01	2.549708e-01	2.211431e-01	3.427705e-02	2.551639e-01	2.211905e-01	3.427497e-02
.51	2.597086e-01	2.581292e-01	2.581095e-01	2.602373e-01	2.263844e-01	3.530710e-02	2.604303e-01	2.264316e-01	3.530497e-02
.52	2.649751e-01	2.633957e-01	2.633759e-01	2.655037e-01	2.316254e-01	3.633677e-02	2.656968e-01	2.316726e-01	3.633459e-02
.53	2.702415e-01	2.686622e-01	2.686424e-01	2.707702e-01	2.368660e-01	3.736532e-02	2.709632e-01	2.369131e-01	3.736309e-02
.54	2.755080e-01	2.739286e-01	2.739089e-01	2.760367e-01	2.421057e-01	3.839200e-02	2.762297e-01	2.421527e-01	3.838972e-02
.55	2.807744e-01	2.791951e-01	2.791753e-01	2.813031e-01	2.473442e-01	3.941606e-02	2.814962e-01	2.473912e-01	3.941373e-02
.56	2.860409e-01	2.844616e-01	2.844418e-01	2.865696e-01	2.525811e-01	4.043674e-02	2.867626e-01	2.526281e-01	4.043436e-02
.57	2.913074e-01	2.897280e-01	2.897083e-01	2.918361e-01	2.578161e-01	4.145329e-02	2.920291e-01	2.578630e-01	4.145086e-02
.58	2.965738e-01	2.949945e-01	2.949747e-01	2.971025e-01	2.630488e-01	4.246496e-02	2.972956e-01	2.630956e-01	4.246249e-02
.59	3.018403e-01	3.002609e-01	3.002412e-01	3.023690e-01	2.682786e-01	4.347099e-02	3.025620e-01	2.683254e-01	4.346847e-02
.60	3.071068e-01	3.055274e-01	3.055076e-01	3.076354e-01	2.735052e-01	4.447062e-02	3.078285e-01	2.735519e-01	4.446804e-02
.61	3.123732e-01	3.107939e-01	3.107741e-01	3.129019e-01	2.787279e-01	4.546308e-02	3.130949e-01	2.787745e-01	4.546046e-02
.62	3.176397e-01	3.160603e-01	3.160406e-01	3.181684e-01	2.839462e-01	4.644760e-02	3.183614e-01	2.839927e-01	4.644493e-02
.63	3.229061e-01	3.213268e-01	3.213070e-01	3.234348e-01	2.891595e-01	4.742342e-02	3.236279e-01	2.892060e-01	4.742071e-02
.64	3.281726e-01	3.265932e-01	3.265735e-01	3.287013e-01	2.943670e-01	4.838976e-02	3.288943e-01	2.944134e-01	4.838699e-02
.65	3.334391e-01	3.318597e-01	3.318400e-01	3.339677e-01	2.995681e-01	4.934583e-02	3.341608e-01	2.996144e-01	4.934302e-02
.66	3.387055e-01	3.371262e-01	3.371064e-01	3.392342e-01	3.047617e-01	5.029085e-02	3.394273e-01	3.048079e-01	5.028799e-02
.67	3.439720e-01	3.423926e-01	3.423729e-01	3.445007e-01	3.099470e-01	5.122402e-02	3.446937e-01	3.099931e-01	5.122111e-02
.68	3.492384e-01	3.476591e-01	3.476393e-01	3.497671e-01	3.151229e-01	5.214455e-02	3.499602e-01	3.151689e-01	5.214159e-02
.69	3.545049e-01	3.529256e-01	3.529058e-01	3.550336e-01	3.202881e-01	5.305162e-02	3.552266e-01	3.203340e-01	5.304862e-02
.70	3.597714e-01	3.581920e-01	3.581723e-01	3.603001e-01	3.254413e-01	5.394443e-02	3.604931e-01	3.254871e-01	5.394138e-02
.71	3.650378e-01	3.634585e-01	3.634387e-01	3.655665e-01	3.305810e-01	5.482215e-02	3.657596e-01	3.306266e-01	5.481905e-02
.72	3.703043e-01	3.687249e-01	3.687052e-01	3.708330e-01	3.357055e-01	5.568395e-02	3.710260e-01	3.357510e-01	5.568081e-02
.73	3.755708e-01	3.739914e-01	3.739716e-01	3.760994e-01	3.408129e-01	5.652900e-02	3.762925e-01	3.408582e-01	5.652580e-02
.74	3.808372e-01	3.792579e-01	3.792381e-01	3.813659e-01	3.459009e-01	5.735643e-02	3.815589e-01	3.459462e-01	5.735319e-02
.75	3.861037e-01	3.845243e-01	3.845046e-01	3.866324e-01	3.509673e-01	5.816540e-02	3.868254e-01	3.510124e-01	5.816212e-02
.76	3.913701e-01	3.897908e-01	3.897710e-01	3.918988e-01	3.560092e-01	5.895504e-02	3.920919e-01	3.560542e-01	5.895171e-02
.77	3.966366e-01	3.950573e-01	3.950375e-01	3.971653e-01	3.610237e-01	5.972446e-02	3.973583e-01	3.610685e-01	5.972109e-02
.78	4.019031e-01	4.003237e-01	4.003040e-01	4.024317e-01	3.660071e-01	6.047277e-02	4.026248e-01	3.660518e-01	6.046935e-02
.79	4.071695e-01	4.055902e-01	4.055704e-01	4.076982e-01	3.709557e-01	6.119907e-02	4.078913e-01	3.710002e-01	6.119561e-02
.80	4.124360e-01	4.108566e-01	4.108369e-01	4.129647e-01	3.758649e-01	6.190244e-02	4.131577e-01	3.759093e-01	6.189893e-02
.81	4.177025e-01	4.161231e-01	4.161033e-01	4.182311e-01	3.807298e-01	6.258194e-02	4.184242e-01	3.807741e-01	6.257839e-02
.82	4.229689e-01	4.213896e-01	4.213698e-01	4.234976e-01	3.855447e-01	6.323662e-02	4.236906e-01	3.855889e-01	6.323303e-02
.83	4.282354e-01	4.266560e-01	4.266363e-01	4.287641e-01	3.903031e-01	6.386553e-02	4.289571e-01	3.903472e-01	6.386190e-02
.84	4.335018e-01	4.319225e-01	4.319027e-01	4.340305e-01	3.949976e-01	6.446768e-02	4.342236e-01	3.950417e-01	6.446401e-02
.85	4.387683e-01	4.371889e-01	4.371692e-01	4.392970e-01	3.996199e-01	6.504209e-02	4.394900e-01	3.996640e-01	6.503837e-02
.86	4.440348e-01	4.424554e-01	4.424356e-01	4.445634e-01	4.041604e-01	6.558772e-02	4.447565e-01	4.042045e-01	6.558396e-02
.87	4.493012e-01	4.477219e-01	4.477021e-01	4.498299e-01	4.086080e-01	6.610354e-02	4.500229e-01	4.086523e-01	6.609975e-02
.88	4.545677e-01	4.529883e-01	4.529686e-01	4.550964e-01	4.129503e-01	6.658851e-02	4.552894e-01	4.129948e-01	6.658468e-02
.89	4.598341e-01	4.582548e-01	4.582350e-01	4.603628e-01	4.171725e-01	6.704155e-02	4.605559e-01	4.172174e-01	6.703768e-02
.90	4.651006e-01	4.635213e-01	4.635015e-01	4.656293e-01	4.212579e-01	6.746155e-02	4.658223e-01	4.213034e-01	6.745764e-02
.91	4.703671e-01	4.687877e-01	4.687680e-01	4.708957e-01	4.251868e-01	6.784740e-02	4.710887e-01	4.252330e-01	6.784345e-02
.92	4.756335e-01	4.740542e-01	4.740344e-01	4.761621e-01	4.289360e-01	6.819794e-02	4.763550e-01	4.289832e-01	6.819396e-02
.93	4.809000e-01	4.793206e-01	4.793009e-01	4.814281e-01	4.324784e-01	6.851200e-02	4.816209e-01	4.325270e-01	6.850799e-02
.94	4.861665e-01	4.845871e-01	4.845673e-01	4.866934e-01	4.357814e-01	6.878838e-02	4.868855e-01	4.358320e-01	6.878434e-02
.95	4.914329e-01	4.898536e-01	4.898338e-01	4.919556e-01	4.388059e-01	6.902585e-02	4.921461e-01	4.388591e-01	6.902177e-02
.96	4.966994e-01	4.951200e-01	4.951003e-01	4.972078e-01	4.415040e-01	6.922315e-02	4.973945e-01	4.415607e-01	6.921904e-02
.97	5.019658e-01	5.003865e-01	5.003667e-01	5.024261e-01	4.438157e-01	6.937898e-02	5.026035e-01	4.438774e-01	6.937484e-02
.98	5.072323e-01	5.056529e-01	5.056332e-01	5.075287e-01	4.456646e-01	6.949200e-02	5.076894e-01	4.457332e-01	6.948784e-02
.99	5.124988e-01	5.109194e-01	5.108996e-01	5.122220e-01	4.469491e-01	6.956087e-02	5.123702e-01	4.470278e-01	6.955668e-02
1.00	5.141507e-01	5.109920e-01	5.109525e-01	5.152081e-01	4.475275e-01	6.958415e-02	5.155942e-01	4.476221e-01	6.957994e-02


==> oneDNorms_lam-0.00mu-0.50muSG-1.00l-1.00load-1.00G-0.00C-5.00Weak-1FS-false.dat <==
xval	qL2	qH1	qH2	cL2	cH1	cH2
0.5	2.2903e-03	9.4688e-03	1.3287e-01	4.1460e-04	7.4434e-04	2.8413e-03
0.2	4.3381e-04	1.5682e-03	5.3355e-02	2.9676e-05	5.2665e-05	4.0591e-04
0.1	1.1556e-04	3.9797e-04	2.6693e-02	3.9009e-06	6.9233e-06	9.8856e-05
0.01	1.2257e-06	4.0411e-06	2.6698e-03	4.0740e-09	7.2446e-09	9.7830e-07
0.001	1.2330e-08	4.0477e-08	2.6698e-04	4.1831e-12	7.4296e-12	9.7815e-09

==> tension3DValues.dat <==
l	Cubic_10_fals_U	Cubic_10_fals_SE	Cubic_10_fals_GE	Cubic_10_fals_Un	Cubic_10_true_U	Cubic_10_true_SE	Cubic_10_true_GE	Cubic_10_true_Un	Cubic_20_fals_U	Cubic_20_fals_SE	Cubic_20_fals_GE	Cubic_20_fals_Un	Cubic_20_true_U	Cubic_20_true_SE	Cubic_20_true_GE	Cubic_20_true_Un	
0.01	2.742773e+00	1.229139e+00	1.754882e-31	0.000000e+00	2.708915e+00	1.206726e+00	4.779098e-05	1.382761e-01	2.750531e+00	1.229139e+00	3.382580e-31	0.000000e+00	2.731798e+00	1.217561e+00	9.223884e-05	1.254067e-01	
0.10	2.742773e+00	1.229139e+00	1.399474e-29	0.000000e+00	2.702768e+00	1.200369e+00	4.215786e-03	1.137273e-01	2.750531e+00	1.229139e+00	2.514564e-29	0.000000e+00	2.721054e+00	1.206876e+00	6.750540e-03	8.894571e-02	
1.00	2.742773e+00	1.229139e+00	1.347854e-27	0.000000e+00	2.464954e+00	1.020912e+00	9.189238e-02	1.171710e-02	2.750531e+00	1.229139e+00	2.355931e-27	0.000000e+00	2.465902e+00	1.020770e+00	9.230925e-02	1.169522e-02	
10.00	2.742773e+00	1.229139e+00	1.300696e-25	0.000000e+00	6.131096e-01	6.135154e-02	2.426957e-01	7.475929e-05	2.750531e+00	1.229139e+00	2.356505e-25	0.000000e+00	6.130469e-01	6.133376e-02	2.427214e-01	7.431779e-05	
100.00	2.742773e+00	1.229139e+00	1.304904e-23	0.000000e+00	8.309499e-03	1.069919e-05	4.141081e-03	1.914506e-07	2.750531e+00	1.229139e+00	2.334639e-23	0.000000e+00	8.308504e-03	1.069587e-05	4.141086e-03	3.080056e-08	


==> torsion3DValues.dat <==
l	Cubic_10_fals_U	Cubic_10_fals_SE	Cubic_10_fals_GE	Cubic_10_fals_Un	Cubic_10_true_U	Cubic_10_true_SE	Cubic_10_true_GE	Cubic_10_true_Un	Cubic_20_fals_U	Cubic_20_fals_SE	Cubic_20_fals_GE	Cubic_20_fals_Un	Cubic_20_true_U	Cubic_20_true_SE	Cubic_20_true_GE	Cubic_20_true_Un	
0.01	5.354699e-01	4.868081e-03	7.072675e-06	0.000000e+00	5.339424e-01	4.841492e-03	6.913349e-06	1.026795e-01	5.384756e-01	4.872054e-03	7.257766e-06	0.000000e+00	5.375225e-01	4.854098e-03	7.156151e-06	1.286967e-01	
0.10	5.040481e-01	4.332770e-03	4.429156e-04	0.000000e+00	5.029661e-01	4.319359e-03	4.379336e-04	7.482317e-02	5.061654e-01	4.333562e-03	4.429344e-04	0.000000e+00	5.054528e-01	4.323466e-03	4.408038e-04	7.724113e-02	
1.00	9.390422e-02	1.664696e-04	1.006683e-03	0.000000e+00	9.389829e-02	1.664559e-04	1.006542e-03	9.393710e-03	9.416123e-02	1.664710e-04	1.006693e-03	0.000000e+00	9.415512e-02	1.664561e-04	1.006558e-03	9.387965e-03	
10.00	1.103480e-03	2.318080e-08	1.387565e-05	0.000000e+00	1.103480e-03	2.318080e-08	1.387564e-05	1.110166e-04	1.106487e-03	2.318117e-08	1.387577e-05	0.000000e+00	1.106487e-03	2.318118e-08	1.387575e-05	1.110151e-04	
100.00	1.105303e-05	2.325938e-12	1.392160e-07	0.000000e+00	1.105303e-05	2.325939e-12	1.392160e-07	1.112082e-06	1.108314e-05	2.325976e-12	1.392172e-07	0.000000e+00	1.108314e-05	2.325977e-12	1.392171e-07	1.112082e-06	


==> torsionTheta3DValuesl10Weak1FStrue.dat <==
load	Cubic_10_true_U	Cubic_10_true_SE	Cubic_10_true_GE	Cubic_10_true_Un	
0.01	1.103481e-04	2.317997e-10	1.387566e-07	1.110166e-05	
0.06	6.620885e-04	8.344895e-09	4.995236e-06	6.660996e-05	
0.11	1.213828e-03	2.804897e-08	1.678952e-05	1.221182e-04	
0.16	1.765566e-03	5.934615e-08	3.552158e-05	1.776263e-04	
0.21	2.317302e-03	1.022398e-07	6.119132e-05	2.331343e-04	
0.26	2.869035e-03	1.567345e-07	9.379865e-05	2.886421e-04	

